Prediction techniques for dynamic imaging with online primal-dual methods

Online optimisation facilitates the solution of dynamic inverse problems, such as image stabilisation, fluid flow monitoring, and dynamic medical imaging. In this paper, we improve upon previous work on predictive online primal-dual methods on two fronts. Firstly, we provide a more concise analysis that symmetrises previously unsymmetric regret bounds, and relaxes previous restrictive conditions on the dual predictor. Secondly, based on the latter, we develop several improved dual predictors. We numerically demonstrate their efficacy in image stabilisation and dynamic positron emission tomography.

==> img/brainphantom256x256_pdps_known_dualscaling_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, seed = 9182737465, predictor = PredictPDPS.OpticalFlow.DualScaling(50, 1.0e-12), save_prefix = "img/brainphantom256x256_pdps_known_dualscaling_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	2.0832998416153714e-5	551269.5688769751	0.09078457904389844	0.004432906371432681
2	0.027617873998678988	477388.95354734274	0.5960783227179014	0.007416594583387957
3	0.04097691499919165	438254.2037454117	0.9170652946884127	0.009732314053260695
4	0.06844499899852963	394286.19339497335	1.26478621939783	0.01176736799659614
5	0.08192154099924664	352263.5376250007	1.5945893627150678	0.014082986648116032
6	0.10944179099897156	316219.9287084374	1.8878767983923403	0.016007686636960748
7	0.12294879099863465	286253.0825130551	2.149357185531901	0.013631596888635494
8	0.15044824999858974	249805.01086021366	2.454192870930433	0.008123920460792957
9	0.16378974999861384	209020.72055725823	2.7904451990531207	0.013573813033879594
10	0.19120162499893922	172651.75450332655	3.1159427934899315	0.014728694153799243
11	0.2046341659988684	135350.81523536338	3.4544405528623483	0.014682994541267126
12	0.23217270799796097	97758.53888610647	3.8041388994448715	0.01686313604648814
13	0.24563045799732208	60556.422433893276	4.1549411605879305	0.01796076786907746
14	0.27396016599777795	27992.882137529323	4.52536675330338	0.019891127749296418
15	0.28735745799713186	-12457.296862111925	4.904821637231863	0.022245639540681133
16	0.3148307079954975	-45598.05268904426	5.2697673611827955	0.030698832811049796
17	0.32816449999518227	-80555.48299720741	5.651102952523105	0.037630107438021566
18	0.3580904999944323	-112607.11154317373	6.026764707498184	0.05415525955354068
19	0.3728824999943754	-134718.42691867467	6.382778201693667	0.044072672346625555
20	0.40270441599386686	-163892.9924871937	6.76620958293098	0.05178869996410919
30	0.6116530829931435	-356140.2946860435	10.570786370424873	0.4400820040982331
40	0.8192048329929094	-423778.5184676269	14.125323990501606	0.5329255127902199
50	1.0236542079928768	-449889.2066215744	16.909732252768805	0.5593137006024539
60	1.227792623993082	-457991.339330057	18.469831733519722	0.5833666237469959
70	1.4322137489925808	-460009.81727988005	19.136647535317945	0.5975209201697016
80	1.6367344569935085	-460456.7954300507	19.61727415752672	0.60869348257557
90	1.8427096649938903	-461330.6338474683	19.879292471330917	0.6195237800587441
100	2.057585664993894	-460976.7625236913	20.00375107291662	0.6199663262755912
110	2.2540025819944276	-460735.845631094	20.16348322961484	0.6265401809789377
120	2.4683536649936286	-461042.6265681081	20.098727794398094	0.6232260516525907
130	2.673187081993092	-460845.57715938165	19.924954656853316	0.612952837849026
140	2.8779590819922305	-461278.57947528764	20.075143066382466	0.6193227362936484
150	3.0828522899919335	-460401.2417409472	20.085148340511722	0.6094536981213345
160	3.294417164990591	-461595.9036891588	20.35897308485835	0.6225389056881276
170	3.5048599149904476	-459567.04505222046	20.025251796641946	0.5979319920038804
180	3.7082419149901398	-458913.38046989904	20.12442941475788	0.5974625567209808
190	3.9121377489900624	-460144.6669752318	20.029008773810304	0.6059629583825399
200	4.116581248990769	-459872.31829448463	20.07421203242491	0.6012825750448482
300	6.157185248990572	-459963.0031818617	19.734111867198315	0.5998028468010084
400	8.209358832989892	-460894.5988576352	20.387175607250214	0.6168140438075745
500	10.242384623988983	-459010.44981315295	19.968962106961804	0.598705026508453
600	12.29729179099013	-460633.8189777787	20.029025806297586	0.5898812054206388
700	14.322084957990228	-461408.85580923315	20.427440120760565	0.6206813041194332
800	16.345686957991347	-461057.1170030508	20.707636979501274	0.6360303898879369
900	18.409441249990778	-461008.1592189827	20.111215379702717	0.6132895965319201
1000	20.441133999989688	-461421.4653295955	20.570294080310166	0.6306093870610142
1100	22.504129291990466	-461739.9494487148	21.66449396532404	0.6821442635329651
1200	24.533698957990055	-461795.9549894061	22.1095507892122	0.7010188955553679
1300	26.56651404198965	-461463.00542590127	22.37164838765057	0.7135999720634941
1400	28.627993916990818	-461737.71195604705	22.541196824883055	0.7210957973715341
1500	30.673522999990382	-461771.1335499781	22.658854662315328	0.7272900607344546
1600	32.72702245798973	-461724.7086079208	22.744836700453494	0.7302563362181986
1700	34.775806124989685	-461751.01788272214	22.80882095544702	0.7342502200590952
1800	36.810322499990434	-461597.6599899023	22.857981856490778	0.7366485265697456
1900	38.87168058399038	-461728.20642784296	22.894831236385407	0.7380712764390942
2000	40.917577833990435	-462000.07287103834	22.926194963409834	0.7402296048043313
2100	42.9662005429891	-459854.9833821925	20.704235245057077	0.6305820850871745
2200	45.00693108398991	-459917.23941707937	20.19271733869204	0.5993199506746514
2300	47.03235191798922	-460558.60535766033	20.395978784711527	0.6147364634084136
2400	49.086477292989	-459087.03837216174	19.743521185669092	0.583886194432918
2500	51.13242975198773	-460692.8326838543	20.6796259109036	0.6290405254785062
2600	53.175335167987214	-461377.1469867437	20.59315547888831	0.6291706486329687
2700	55.215402000987524	-461057.76910882717	20.382599213792744	0.6221477797613832
2800	57.242259291988375	-459216.86189128546	20.234365915533733	0.604925436120755
2900	59.29611350099003	-460790.682485175	20.571042398431103	0.6252249647017085
3000	61.33895925099023	-457975.8111819814	19.212315444171104	0.5531261425491956
3100	63.385379833989646	-459697.0074333135	20.23558479771012	0.591818936163399
3200	65.44677437598875	-459230.73864036915	19.77549814927551	0.5794177208340975
3300	67.48764629298785	-461422.87738222623	20.3952850131147	0.619641372179715
3400	69.57630208398768	-459903.9839595916	20.206847840007356	0.5945990589001654
3500	71.62269641698731	-461006.9302446444	20.49651089690311	0.6201604131197946
3600	73.6782514999868	-461489.96494409867	21.616885843072126	0.678639670116773
3700	75.73707579198708	-461913.67783418053	22.093915118214298	0.7003722520304048
3800	77.7829779579879	-461642.1183365611	22.36618817422039	0.7127378397128845
3900	79.86643341598756	-461731.56424102583	22.543502210059103	0.7218679787393047
4000	81.95920970798761	-462038.0914503501	22.663329266075216	0.7269266058008141


==> img/brainphantom256x256_pdps_known_greedy_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, save_prefix = "img/brainphantom256x256_pdps_known_greedy_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	9.457999112783e-6	551269.5688769751	0.09078457904389844	0.004432906371432681
2	0.02819304099830333	477238.4110517161	0.5992603384025832	0.007471976734971901
3	0.04211504100021557	438089.181868892	0.9208049830498837	0.009819794427765892
4	0.06990237399804755	394146.17032435915	1.26853051426962	0.011894716640649537
5	0.08365916500042658	352045.03798436286	1.5985746124189584	0.014262770017145116
6	0.11228783200203907	316062.5221541461	1.891972228285549	0.016205827892830985
7	0.12591641500330297	286112.06807590736	2.153951426558998	0.013869909904140781
8	0.15369599800396827	249649.60202489	2.4590097056813613	0.008493728287322758
9	0.16814820600484381	208901.36065722254	2.795406374109474	0.013905120929380045
10	0.19569208100438118	172547.09116534618	3.121111334191913	0.01508436680200717
11	0.20934770600433694	135257.70604745805	3.459943049479881	0.015044531386510381
12	0.2369677480055543	97639.55923194069	3.8100239474698165	0.017289693570681313
13	0.25061053900572006	60495.603740129096	4.161092473783056	0.01843516609316161
14	0.2784964970051078	27832.085274719317	4.531336096058346	0.020364770414584198
15	0.29211708000366343	-12628.336808475146	4.911326667375865	0.022665873446155435
16	0.31975791300283163	-45734.52698200028	5.2765086636094924	0.031023422696798503
17	0.3335625380022975	-80657.8333550843	5.658095691700206	0.03883645993184054
18	0.3612625790046877	-112730.14828949093	6.0342724038834605	0.05572018912095899
19	0.37495432900323067	-134857.32790053578	6.390975118069967	0.045194874092450696
20	0.4041174960038916	-164117.79155717866	6.775125301963563	0.05347018389459794
30	0.612715579005453	-356182.7356040484	10.583515717413887	0.44495263041298017
40	0.822522120004578	-423767.5573316468	14.144196637035819	0.5341953706145137
50	1.031121162002819	-449878.401986406	16.93663560388821	0.5607632238443149
60	1.2413187040037883	-457990.72414123913	18.497941306211338	0.5853172986282184
70	1.4515184120027698	-460012.7956330431	19.160064697803424	0.5989684295598102
80	1.6597984950021782	-460455.96684343804	19.63218117570481	0.6094053938844632
90	1.8699513700012176	-461328.00096420146	19.887011016319775	0.6198241804582204
100	2.079305953000585	-460971.8281728612	20.006770675133335	0.6201295559607669
110	2.2758224530007283	-460729.1487815033	20.159400509296823	0.6259459231190423
120	2.485056745001202	-461035.64438879065	20.099481871486535	0.6231687275537539
130	2.6956788700008474	-460837.80809065764	19.923636299998446	0.6124373404452559
140	2.907282453001244	-461270.0558848535	20.069237073466102	0.6185742117192976
150	3.116604286002257	-460389.89261172636	20.0716092741567	0.6085675048371297
160	3.3271278270003677	-461584.4384309405	20.339023250907395	0.6217882572834454
170	3.5367769520016736	-459557.2622295691	20.005653037109894	0.5972925897589199
180	3.745884952000779	-458909.8295841811	20.106707098588544	0.5969038881173057
190	3.95624916000088	-460132.34446596337	20.003617438889137	0.6048648310378696
200	4.166879701999278	-459866.0614739079	20.04976621313489	0.600358999976655
300	6.252878994000639	-459952.5963277715	19.713690527837873	0.5989070149049269
400	8.33574032800243	-460883.6228392872	20.364213386373443	0.6167207630444147
500	10.429985578000924	-459003.83264176303	19.939922066367956	0.5974371884803162
600	12.510925495003903	-460621.91815421777	20.004664167566666	0.5893111323612896
700	14.598063495002862	-461395.4857863366	20.398267262583648	0.6195496970259193
800	16.682408829005	-461042.2453776993	20.673422430118904	0.6350046604808803
900	18.758138245004375	-460994.01027623005	20.083693208636006	0.6118859142000463
1000	20.836323245006497	-461409.44827255956	20.544222791330398	0.6298521857561843
1100	22.924922995003726	-461732.00910468656	21.416858233005712	0.6748023650916692
1200	24.992460537003353	-461792.5627326734	21.721293046297923	0.6873220752631812
1300	27.061321537003096	-461462.0253261986	21.87859970539687	0.6953428323383002
1400	29.13910762100204	-461737.2877892789	21.968746894350886	0.6996296989171595
1500	31.217399413002568	-461771.7588327658	22.019924536879614	0.7027124237997355
1600	33.29847632900055	-461725.7704868888	22.056027374675793	0.7039610256489383
1700	35.37311766200219	-461749.36431330646	22.07883646013471	0.706059848800143
1800	37.45369845400273	-461597.40711577225	22.095771877092982	0.7066153752769584
1900	39.5311311200021	-461726.8102696357	22.106714975541646	0.7067330945215393
2000	41.61231745400437	-461999.8201255588	22.11709462548068	0.7079058250389854
2100	43.69308524500593	-459848.78053706745	20.645842561948378	0.6283746202009601
2200	45.771169870007725	-459901.02407899546	20.144352787908318	0.5978293966917496
2300	47.85047466100514	-460547.8996493035	20.36282518360272	0.613431831121366
2400	49.927563452005415	-459086.38937193935	19.73231216214551	0.5835004475000949
2500	52.00073978600631	-460676.876522909	20.64175564057711	0.6276797217023267
2600	54.083526661008364	-461364.4839543474	20.562690314596562	0.6281670222708052
2700	56.16411262000838	-461045.4125964877	20.351182227956393	0.6209677804095628
2800	58.2382156620115	-459205.2109908932	20.206721225483633	0.6034769049958268
2900	60.32260082901121	-460778.0002111299	20.539921901511097	0.6242466109099774
3000	62.407904496012634	-457981.649348182	19.224291551782187	0.5541060091108007
3100	64.4829554120115	-459693.1316621216	20.208666895488193	0.5914450844307948
3200	66.56359099601104	-459220.0827067958	19.74228489603333	0.5774337324469714
3300	68.64642208000805	-461412.8677982233	20.369122476108508	0.6187672942077346
3400	70.72944758000813	-459895.41688328225	20.175082292103745	0.5937146287826355
3500	72.81117666300634	-460993.1180264354	20.459265796541782	0.619174576855118
3600	74.89207245500438	-461480.2359580396	21.376963298015845	0.6721097070868659
3700	76.97139328900448	-461908.55793182156	21.713344247090156	0.686920622735713
3800	79.05340953900668	-461639.55805574416	21.879511631897266	0.69450287142573
3900	81.13345695600583	-461733.1145498374	21.973490568974945	0.6996330538414941
4000	83.21286112300731	-462038.72713010164	22.025521990682858	0.701331675112916


==> img/brainphantom256x256_pdps_known_noprediction_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, save_prefix = "img/brainphantom256x256_pdps_known_noprediction_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	9.999999747378752e-6	551269.5688769751	0.09078457904389844	0.004432906371432681
2	0.026826749999599997	509721.6455310232	0.32546738318994617	0.003124299285810715
3	0.03954970799895818	469547.62301282235	0.5532721981197083	0.0018885983651482858
4	0.06617937400005758	428782.47547194804	0.8146662781724332	0.0022636072758645083
5	0.07886720700116712	387525.61661023606	1.085896672926761	0.0034296591034697482
6	0.10541062400079682	347175.6533609302	1.346614434275283	0.0029955548714166187
7	0.11801687399929506	309425.6894729936	1.602961345838817	0.0018984669551514975
8	0.1445804989998578	272385.9711805252	1.8741541435492115	0.0024484803202090635
9	0.15716704100123025	232837.99091899782	2.1548758182183954	0.002253101465205791
10	0.1849182080004539	194680.85260304232	2.439217865608113	0.0023186520680972137
11	0.1975259159989946	158106.47470332464	2.733254289955738	0.003200409031958178
12	0.22414583299905644	121581.78926425132	3.027414730377214	0.0022207167965028526
13	0.2367818749989965	85704.0004751754	3.3328456394796797	0.0038395863017431694
14	0.2633097500001895	51491.91647452553	3.6700184881853595	0.004202448385905631
15	0.2760102500033099	18174.186841077706	3.9338081983539324	0.0034128347335505016
16	0.3026518330043473	-12713.456062968133	4.24714500799552	0.004531131080873496
17	0.31528954100213014	-44753.77139814083	4.553471182840779	0.004273468366271187
18	0.3418530830022064	-74619.60087148106	4.865835917012189	0.00452872538164505
19	0.3545051660039462	-101706.54102034566	5.157773021439596	0.004821447564020101
20	0.3816046660031134	-128549.52178653005	5.480540601462497	0.009380739083576194
30	0.5782544160065299	-321569.29394773813	8.60734665342934	0.10549212086120832
40	0.775007791005919	-406581.4548224591	11.217460638083448	0.280194156861165
50	0.9700637500063749	-441313.2313239173	13.175213991044695	0.39004394092552874
60	1.1663832090052892	-450958.9214877197	14.245587635624924	0.42614524338487625
70	1.36129812600484	-455556.9061988992	15.372194592219477	0.4714091438005954
80	1.5559754590030934	-456131.84887268895	15.570332618945415	0.48461409947476636
90	1.7523483340009989	-457868.64648280636	16.146684425684107	0.48959493069655996
100	1.94724191700152	-458006.20956211997	16.471754630804693	0.5052775493352726
110	2.1279868760029785	-455476.68910225976	16.248380153348506	0.4875264480327657
120	2.325603126006172	-458226.0157540456	16.845619215523318	0.5164721989541241
130	2.520678251006757	-456839.3632815114	16.910823782084726	0.503246586391495
140	2.716812042006495	-458798.6322672985	17.42178389260491	0.5154792679232585
150	2.9124060420072055	-458520.6976552404	17.680647794269447	0.522794196669706
160	3.1068294170072477	-458914.0667378365	17.586461990017067	0.5231362386304558
170	3.3045132090082916	-456987.16924650397	17.597305795060066	0.5113793749860251
180	3.4993110010072996	-457296.5891333518	18.138301146737707	0.523014593229679
190	3.6935137100081192	-458712.61075077974	18.347339123830317	0.5340313235856629
200	3.891639044006297	-456995.7894619176	17.640896304357128	0.5136383929360113
300	5.82545458500681	-457255.5699999716	18.09272231496732	0.5256042054206203
400	7.765774626008351	-459917.7314118603	18.843635412226856	0.5562562823745071
500	9.70784362600898	-455330.3805791071	18.0467822989152	0.5135374670170225
600	11.64734266700907	-458875.9038015367	18.300015999552134	0.5330078126716509
700	13.589060292011709	-460625.14543605654	19.110683265662875	0.5639732813489078
800	15.52415975101394	-460332.4173779261	19.182348266568077	0.5744027686958386
900	17.460722293013532	-457973.1847972145	17.83239540491659	0.5287462950491021
1000	19.40038871001525	-459833.52619588264	18.671887579637378	0.5487526094241784
1100	21.336990710016835	-461624.3144152584	20.819936872035726	0.649392537998986
1200	23.274022210018302	-461761.2525628157	21.445218440006887	0.6746366657100988
1300	25.210501835019386	-461449.42346063105	21.733991444347588	0.6881640342721287
1400	27.147529793019203	-461731.57230266876	21.886076242032154	0.6952155424567846
1500	29.08864966802139	-461768.6449261181	21.96869387383885	0.699946326707352
1600	31.024267793021863	-461724.02494555473	22.02205586879677	0.7019971236688523
1700	32.96285754302153	-461748.2068301875	22.055712947518895	0.7047062189966713
1800	34.89867283502463	-461596.5795547309	22.079376290019912	0.7056154141357351
1900	36.83285916802561	-461726.3387774111	22.09477011871089	0.7059371495816531
2000	38.773292001027585	-461999.3557200813	22.10843810747622	0.707295229493299
2100	40.716349126028945	-456826.80623847694	17.5487109496485	0.5275517170397277
2200	42.65867204202732	-459151.45247236657	18.786980825292122	0.5526101166290935
2300	44.600690875027794	-457468.02039766253	17.939831618681982	0.5350877354509667
2400	46.53752337502738	-457020.1488731344	18.08767841440584	0.5369807069112738
2500	48.47163512502448	-459606.5331769101	18.953050994942974	0.5604205683711816
2600	50.43062983302298	-460015.8301223255	18.89551942038458	0.5618244327828837
2700	52.36756008302109	-458721.0757399787	18.369584577713912	0.5408007855967212
2800	54.32424466701923	-457549.89998310775	18.406547714448788	0.5417502087045508
2900	56.2926503340168	-457569.78800087445	17.954439471591737	0.5288704305535907
3000	58.247811917019135	-454137.03578916716	17.583084786234735	0.4962830823631152
3100	60.183779667018825	-457656.0868802838	18.263256953560653	0.5292357503333189
3200	62.11867483401875	-457820.4004008997	18.257225027393027	0.5359193864335647
3300	64.0538212920219	-459376.83073787164	18.24572364484546	0.5418787887486403
3400	65.98614433401963	-458534.34159814107	18.4805475575865	0.5431725297111389
3500	67.91932595902108	-458530.4564637739	18.182832572389465	0.5466403462867745
3600	69.85096954202163	-461362.1268301759	20.738386221949213	0.6467034081132649
3700	71.78964995902061	-461877.0226551644	21.41602977598502	0.6737113508196253
3800	73.72788125101943	-461626.9470602035	21.72930623283609	0.6873603392328156
3900	75.6635387510214	-461728.0659804629	21.890570113407513	0.6956253682720231
4000	77.59738820902203	-462035.8940164097	21.97541175321186	0.6987759882088729


==> img/brainphantom256x256_pdps_known_primalonly_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, save_prefix = "img/brainphantom256x256_pdps_known_primalonly_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	9.999999747378752e-6	551269.5688769751	0.09078457904389844	0.004432906371432681
2	0.027206415998080047	477281.7748633295	0.5962888973615207	0.007417803472202134
3	0.040323331999388756	438188.8371994871	0.9173673820208106	0.009738005190569601
4	0.06736291500055813	394240.46263541724	1.2652408101323824	0.011783293709222702
5	0.08033591500134207	352256.74750947865	1.5949888024395755	0.0141018384279538
6	0.1071372070000507	316206.6836736125	1.8883458503974713	0.0160264084842551
7	0.12012287299876334	286277.4282974224	2.149873978232669	0.013626253169112675
8	0.14702087299883715	249838.4440985258	2.4550124989769957	0.00819022355228577
9	0.15999699799795053	209063.48791864637	2.791327340706022	0.013605699972855446
10	0.18699758199727512	172720.44220360144	3.1171023130250113	0.014782312604130857
11	0.19995274899702054	135445.9663605784	3.4557741315273773	0.014785785840472267
12	0.22692866599390982	97847.20731185429	3.8055294253301124	0.016942170269557716
13	0.2398649159949855	60672.00827713283	4.156432347438614	0.018053221554937465
14	0.2666712499958521	28013.796222359444	4.526665318836483	0.019913593393945505
15	0.2796164589963155	-12395.24384787813	4.90620333674648	0.02230430984157332
16	0.3066517509978439	-45508.00813894097	5.271234417868946	0.03085693817247729
17	0.3198015009984374	-80458.93988870336	5.652892307567439	0.03794115922017497
18	0.3467157099985343	-112501.9097566941	6.028620758612766	0.05456668888144424
19	0.3597853760002181	-134621.17933228234	6.38498076576944	0.04429786841535314
20	0.38708450099875336	-163819.20616246416	6.768626552175919	0.05224635070079293
30	0.5866640009990078	-356077.36788016063	10.576075009228095	0.4430632619607804
40	0.7852761679969262	-423744.285856754	14.136004477095732	0.5338944630076294
50	0.9857001259988465	-449872.6591172996	16.92633086874163	0.560368741284762
60	1.185944667999138	-457985.4352839483	18.486131377669622	0.5848764220443717
70	1.3847008339980675	-460004.5750391024	19.149134908504696	0.5985638918365497
80	1.5833645009988686	-460448.8821573291	19.624778599185337	0.6091589581323065
90	1.7840290419990197	-461324.293152947	19.88117832999588	0.6195881740636631
100	1.9855877090012655	-460969.4874531588	20.00199808885268	0.619717467333771
110	2.171440709000308	-460728.7795031991	20.157025753002458	0.6256777825498935
120	2.3708137089997763	-461033.0471288931	20.090993136758975	0.6226009139467702
130	2.570524751001358	-460837.6439695665	19.916508195292494	0.6122090691506816
140	2.77096187600182	-461267.1759137022	20.0604258793975	0.6179752207839893
150	2.9697632510033145	-460388.6017144037	20.065611257341317	0.6078527787722029
160	3.168170459000976	-461581.9031882452	20.33044637976801	0.6210153890591287
170	3.3677615839987993	-459557.92008387664	20.003324999350163	0.5968749305369955
180	3.56744850099858	-458904.76542856405	20.09602716484745	0.5962354242346297
190	3.7656449599999178	-460133.5100882908	20.00385923277004	0.6046065963284365
200	3.9649107930017635	-459866.7688613992	20.048670407267227	0.59999448326437
300	5.95089045900022	-459952.6440261661	19.712550019207328	0.5986755679749337
400	7.93043208400195	-460877.674082706	20.346276491461065	0.6155953411843987
500	9.916388084002392	-459003.1919593364	19.933982494111955	0.5967698829937212
600	11.902744584003813	-460621.8809786626	19.99877507381971	0.5887938287450943
700	13.949008126004628	-461391.1558473254	20.38254751816368	0.618130532147966
800	15.938133959003608	-461038.2233675314	20.655409200762968	0.6337527682315793
900	17.920583042003273	-460994.05882256693	20.079604773582716	0.6113716207760737
1000	19.902477751002152	-461404.3810398287	20.525954189590443	0.6286575049681099
1100	21.883827751000354	-461730.9804798631	21.408592443476017	0.6742664847008555
1200	23.865347458999167	-461792.2080543448	21.71688554461051	0.6870086468077004
1300	25.86519008399773	-461461.91134239314	21.876084600031724	0.6951654797872608
1400	27.86650008399738	-461737.2187431167	21.96717985668943	0.6995051702259516
1500	29.86046154199721	-461771.72041043325	22.018824988788808	0.702629414618325
1600	31.852694958997745	-461725.73151500296	22.055274043291423	0.7039043609941
1700	33.855100458997185	-461749.3454758305	22.078216661765858	0.7060171019951965
1800	35.86644654199699	-461597.3945623748	22.095285944773202	0.7065826500337435
1900	37.85973475099672	-461726.7967492924	22.106339546478306	0.706708157147717
2000	39.84058541799459	-461999.8142298657	22.116775234151774	0.7078854212651154
2100	41.83957679299783	-459845.00481809647	20.6364011624322	0.6276545382428287
2200	43.82045254299737	-459898.2902364104	20.139273168473146	0.5973517789831657
2300	45.80146441799661	-460546.7636764751	20.35615712070346	0.612752665100277
2400	47.78537025099649	-459086.5688702669	19.732772313332376	0.5836293062308985
2500	49.76992612599497	-460674.543428673	20.62972400238714	0.6266463889106512
2600	51.74521737599571	-461361.34942722355	20.54713435411527	0.6268792442380138
2700	53.7190904589952	-461044.55185145163	20.344452360944295	0.6202490222990685
2800	55.691298542995355	-459203.51143247343	20.20045560471616	0.602688512407686
2900	57.671499208998284	-460775.8360255717	20.525724210177714	0.6234252024851281
3000	59.646906458998274	-457981.9432601763	19.22659596434207	0.5540611507746691
3100	61.629905000998406	-459691.20940640446	20.199561210704474	0.5908000346313766
3200	63.611805625998386	-459220.0823010774	19.743475156834425	0.5771029065945309
3300	65.59050595999724	-461409.8445996943	20.356384271319975	0.618036735809836
3400	67.57498145999489	-459892.89407054475	20.170701788584495	0.5932013987069877
3500	69.55206712599465	-460991.04489286884	20.451747042017008	0.6186050589995665
3600	71.52949720999459	-461479.9366004231	21.377296778050763	0.6719929262500117
3700	73.50537783499385	-461908.52391497866	21.714624357749326	0.6869443254570906
3800	75.48219912699278	-461639.58488677593	21.880861586564922	0.6945610683547573
3900	77.45848204399226	-461733.15387303365	21.97455472436677	0.6996845287861705
4000	79.45098729398887	-462038.7362632839	22.026431324054553	0.7013804793207523


==> img/brainphantom256x256_pdps_known_proximal_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, phantom_ρ = 100, save_prefix = "img/brainphantom256x256_pdps_known_proximal_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	9.583000064594671e-6	551269.5688769751	0.09078457904389844	0.004432906371432681
2	0.028879333000077168	477355.80156144925	0.5983007309635449	0.007453039671408375
3	0.0435167489995365	438200.76368869626	0.9198861550974285	0.009812363622831263
4	0.07202749899806804	394211.78902279626	1.267822330122867	0.011887543585227776
5	0.086650916000508	352134.3535622463	1.5978354406980517	0.014256693211547787
6	0.11494725000375183	316126.744128362	1.8914042371214874	0.01619490616263935
7	0.12941541700274684	286187.1647539047	2.153177321403092	0.01385420928791334
8	0.15819850000116276	249718.59121037094	2.4582369605129855	0.008430777220514496
9	0.17274816700228257	208977.03824625482	2.7947773141109495	0.013839452569057411
10	0.20114004200149793	172598.10422201332	3.120617486733841	0.015034805134391382
11	0.21569654199993238	135307.75760862103	3.4595686629385707	0.015023514647426009
12	0.24523525000040536	97684.5736308031	3.8099100506184707	0.0172977722035512
13	0.2597037919986178	60530.734995577004	4.1611597452436735	0.01841020432870671
14	0.28818937499818276	27818.773222900712	4.531982402793081	0.020448154771917106
15	0.3026988329984306	-12646.060370688818	4.912155646550629	0.022721708437193615
16	0.33109712499572197	-45766.63367258679	5.277612862718524	0.031108666728449526
17	0.345539291996829	-80741.7433834359	5.659444684403115	0.03901380418385749
18	0.37495779199525714	-112809.03858823578	6.035838869536448	0.05582944815518989
19	0.3893736669961072	-134917.36763774033	6.392644574105775	0.04522995952793139
20	0.4181019169955107	-164190.42139328504	6.776969683935308	0.05335931111140346
30	0.6324884999958158	-356337.9713911395	10.587119959275038	0.4473200602214275
40	0.8459377909966861	-423806.4696596858	14.149363942768641	0.5343583750657257
50	1.0623163749951345	-449894.90104069246	16.944725135120507	0.5607792921386461
60	1.2757403329960653	-457998.5444566689	18.510246713673	0.5857165025511555
70	1.4892282909931964	-460022.2788636225	19.173857709757392	0.5994836524398811
80	1.7038137909949	-460462.005759181	19.6337987376923	0.6091808024149137
90	1.9175676249979006	-461327.9822007555	19.88109382691605	0.6183481574961016
100	2.131137291999039	-460970.23488775245	19.99728320937981	0.6185160965972649
110	2.333524582998507	-460725.5686820823	20.141140329536942	0.6232153210180142
120	2.5466094160001376	-461034.7833691073	20.09063183193654	0.6213704407250513
130	2.760433624000143	-460842.405833441	19.941983564757763	0.611762535362327
140	2.97440824899968	-461270.2194046792	20.068925309125266	0.6169791970682776
150	3.188548123998771	-460381.7450587862	20.056850321159807	0.6075763352060477
160	3.4036889579983836	-461563.84405236354	20.281386147735585	0.6188370716971117
170	3.618074833000719	-459546.7335637499	19.972617321499268	0.5969301911307799
180	3.831890708002902	-458911.6895893471	20.057127288432422	0.594476167121474
190	4.045382583000901	-460130.17373751383	19.995260696107295	0.60536557696987
200	4.2594163739995565	-459868.3679210962	20.017869408631768	0.5987513506818221
300	6.37433133200102	-459963.74936126714	19.743460325315457	0.5999615614195466
400	8.496051998998155	-460859.4562966556	20.277361013766495	0.6140171661674765
500	10.616282832001161	-459014.04893949017	19.933933435078302	0.5969089198919526
600	12.731266332000814	-460606.2269212179	19.952225500934397	0.589159518333958
700	14.851093499000854	-461366.02928349166	20.29456025654747	0.616188175055255
800	16.971454791000724	-461011.8876926974	20.530971159664638	0.6298055504255775
900	19.091553874000965	-460989.7398775167	20.070056654716666	0.6117806534844022
1000	21.20984204100023	-461381.4419146583	20.443817487876533	0.6259000647653634
1100	23.32618974900106	-461726.41440121416	21.361976707356817	0.6732280468377931
1200	25.436904707003123	-461791.9130691374	21.690651751512785	0.6866280845341179
1300	27.549123873006465	-461462.1260310099	21.861086185009174	0.6949323600335925
1400	29.664625373006857	-461738.21308296395	21.95803935171481	0.6995432604524242
1500	31.77609908200975	-461772.7255325361	22.013357454261428	0.7026612456516453
1600	33.885611082008836	-461726.9023318957	22.050929842623844	0.7037122785970835
1700	35.99517591500626	-461750.93047041295	22.07594598089703	0.7060552090309611
1800	38.12126883100791	-461599.0181209543	22.09414083420942	0.7065680762166402
1900	40.232981790006306	-461728.90915455105	22.10592033338446	0.7070235126721756
2000	42.34224641500623	-462001.7116560078	22.115779449431212	0.7080545989211081
2100	44.45791616500719	-459833.0166118076	20.557124703861657	0.6242297699591182
2200	46.576524748008524	-459881.30391805083	20.06464621056532	0.5957455516487319
2300	48.691263290009374	-460528.85894806497	20.262588630080508	0.6090317991856294
2400	50.809707873009756	-459096.2129666576	19.71841583011709	0.5838418402614409
2500	52.92333612301081	-460648.9718269544	20.49404926508865	0.6226391380831837
2600	55.050166998011264	-461335.396841002	20.443827207221553	0.623621093149274
2700	57.17087208200974	-461028.66382458934	20.293532302632006	0.6189345557694602
2800	59.28897116500957	-459182.26765556185	20.117459654742056	0.6002367359600894
2900	61.4047808310097	-460739.0761785621	20.41186500283326	0.6200032828142376
3000	63.52832578901143	-458000.41562116495	19.25627194817289	0.5565719233467954
3100	65.64839916401252	-459680.40458977025	20.104561067371694	0.5873505115959605
3200	67.76429516401186	-459226.9069743092	19.711603739811185	0.577318977656041
3300	69.88126545600971	-461388.78389590315	20.284488871242623	0.6160593059705627
3400	71.99829354000758	-459879.07036958466	20.095658600179114	0.5917954136009882
3500	74.12005954000779	-460962.09633120144	20.334781736269633	0.6150641744627217
3600	76.23549104000995	-461473.8952696638	21.311641941955884	0.6704080066641281
3700	78.34708612300892	-461907.19535830483	21.67670676200336	0.6859588874824769
3800	80.46124116500869	-461639.74162416736	21.858832666950406	0.6939763950061661
3900	82.57828041500761	-461734.0853494858	21.959734310518005	0.6994344926218734
4000	84.69122412300567	-462040.1878857861	22.017626187623062	0.7013209330693378


==> img/brainphantom256x256_pdps_known_rotation_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, save_prefix = "img/brainphantom256x256_pdps_known_rotation_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	1.1208001524209976e-5	551269.5688769751	0.09078457904389844	0.004432906371432681
2	0.0285931670005084	477420.04234715784	0.5960184777021311	0.007418127751526439
3	0.042639333001716295	438204.51476350846	0.917007920209955	0.00972635305043855
4	0.07053670800087275	394240.76582951186	1.264916369656102	0.01176940154781271
5	0.08448133300043992	352221.3726619133	1.5949517723281634	0.014098744911677001
6	0.11315191600078833	316169.7361428341	1.8882829336677753	0.01601446576446188
7	0.12704120700072963	286210.0979365497	2.149692307778097	0.013644666425809776
8	0.15483374900213676	249743.09752131824	2.4545422120981915	0.008140415841810165
9	0.16881424900202546	208984.13173983703	2.7908617498305692	0.01359640817590153
10	0.19662712400167948	172634.79356018218	3.1165210753163257	0.014744267928913892
11	0.2105888740006776	135351.00591885342	3.4550877384391203	0.014732971472027734
12	0.23840529000153765	97744.05224005779	3.8048408689689515	0.01690913585684136
13	0.25229345700063277	60559.495495712596	4.155799639319689	0.01802501499765065
14	0.28004849799981457	27963.284127666488	4.525829872095072	0.019878305427958258
15	0.29407004000313464	-12461.616204454525	4.905281764441353	0.02222556449207611
16	0.32191904000137583	-45589.20575728952	5.270386590463887	0.03080059443367858
17	0.33580004000032204	-80543.69844987695	5.652055371560232	0.037663781626798655
18	0.36362666499917395	-112579.03327077854	6.02785464551988	0.05423636035260535
19	0.3775494980000076	-134702.85629122416	6.383970902224464	0.044088638426760175
20	0.40596145699964836	-163885.3744600268	6.767507074363326	0.051762674941757736
30	0.6168036649978603	-356128.9082034803	10.574640682554644	0.4420748326554335
40	0.8260332899990317	-423776.3804898079	14.132651602991121	0.5335446928487031
50	1.0351384569985385	-449890.6608836506	16.92054327264616	0.5599725886167205
60	1.2445451239982503	-457993.4764494026	18.478866580746104	0.5841393880458133
70	1.4537826239975402	-460009.86136234936	19.14170840970567	0.5978762519165068
80	1.6630970819969662	-460456.057913585	19.620347307577546	0.6086987338709817
90	1.8726646229988546	-461328.88814647647	19.881706849265633	0.6192609226026078
100	2.083285872999113	-460973.6690918604	20.00303818188701	0.6194816162786647
110	2.2801313730014954	-460733.33434205275	20.158760418580176	0.6256286520211204
120	2.4897879569980432	-461038.64667931537	20.09279792274328	0.622211819291409
130	2.6994509989963262	-460842.2326404092	19.917472056615914	0.6120930128124138
140	2.9103120819963806	-461272.4726936164	20.06386854075911	0.6181815561216322
150	3.119329247998394	-460395.9157168957	20.07309968910484	0.608279224534769
160	3.3285846639955707	-461589.36843097565	20.343116716035293	0.6213908425623845
170	3.538938829995459	-459562.86459502985	20.01166280359788	0.5970429095199629
180	3.7469758709958114	-458908.7889912142	20.108800287892738	0.596799946061546
190	3.954845412994473	-460139.3974020856	20.013984454930398	0.6048004020867335
200	4.163648871992336	-459869.927400237	20.05694885197114	0.6003233900164504
300	6.2358368299937865	-459956.3501860106	19.71735652928855	0.5989856356837493
400	8.31166516299345	-460885.5352241653	20.362822797851656	0.6156017081402678
500	10.385160870995605	-459004.81960505917	19.943036227243024	0.5975402805055494
600	12.457358454994392	-460626.80266834947	20.00841989049729	0.5888224514562621
700	14.53410970499317	-461400.63365054433	20.40275435764126	0.6189738288003007
800	16.610970037992956	-461048.79672742664	20.680724103497298	0.63437111558955
900	18.68519724599173	-460999.8097571543	20.084637642143516	0.6119761000668841
1000	20.7589590789903	-461413.77535316703	20.542568624354686	0.6290184762682978
1100	22.836738828988018	-461731.98702180496	21.41734678521175	0.6745024729769875
1200	24.91235978698751	-461792.7899495798	21.72148978637932	0.6871654402327779
1300	26.992257536985562	-461462.0710084684	21.87853487752905	0.6952473247894957
1400	29.079950994986575	-461737.3381686055	21.96863092579488	0.6995666993398612
1500	31.16196632798892	-461771.7437056383	22.019772685607755	0.7026682858678946
1600	33.24982220298989	-461725.75526361563	22.0558929865187	0.703931542185438
1700	35.329310744989925	-461749.353280311	22.07860378612192	0.7060348038094395
1800	37.41351586999008	-461597.41918225086	22.095532420482215	0.7065935437760891
1900	39.48887478599136	-461726.80120830605	22.10654717182979	0.7067193830468219
2000	41.561201577991596	-461999.79592218547	22.11694636966101	0.7078953624143955
2100	43.63835674399161	-459848.79180919484	20.647643166495374	0.6279390238678888
2200	45.71354457698908	-459907.3734747927	20.156343611160036	0.597481727052475
2300	47.783840534990304	-460553.98771950405	20.373539064346716	0.6134683968461441
2400	49.8569138269886	-459085.8788187241	19.73229279183458	0.5834589403576409
2500	51.9320685349885	-460684.3569790927	20.652180813511546	0.6273729413337586
2600	54.0104971599867	-461370.8357536625	20.569409004148746	0.6277850304497199
2700	56.08129111798553	-461051.9566674603	20.360709799230072	0.6209423832755248
2800	58.156597284985764	-459209.021337133	20.21380987306106	0.6033550539401448
2900	60.22781711798598	-460784.63899898337	20.546378984012314	0.6240866071271032
3000	62.30038045098627	-457979.95572716877	19.21953562411732	0.5534358247675064
3100	64.36841207598627	-459695.68896814453	20.214564735767997	0.5910567378463046
3200	66.43875861698689	-459225.77947102266	19.75881516058314	0.5779539175350192
3300	68.51104186698649	-461417.2520350588	20.37406561148638	0.6186516521425303
3400	70.58146386698718	-459898.49153309164	20.18435131709657	0.5934624859488198
3500	72.65616944998692	-460998.69785985455	20.472146859371314	0.6190937188387905
3600	74.72872344998541	-461481.57498858246	21.387139374712575	0.6722532551501419
3700	76.80288419998396	-461909.0817916498	21.719852407263524	0.6871332433047611
3800	78.87235399198471	-461639.7781685983	21.883436296577784	0.6946583991763388
3900	80.94862953398479	-461733.2071903213	21.97605244853628	0.6997416596552908
4000	83.02522565898471	-462038.82826964406	22.027367236290516	0.7014182765032067


==> img/brainphantom256x256_pdps_known_strictgreedy_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, seed = 9182737465, predictor = PredictPDPS.OpticalFlow.StrictGreedy(), save_prefix = "img/brainphantom256x256_pdps_known_strictgreedy_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	3.245798870921135e-5	551269.5688769751	0.09078457904389844	0.004432906371432681
2	0.03699224897718523	477396.4019514625	0.5974126441360526	0.007438673802827084
3	0.05974354097270407	438234.0104710396	0.9188572481093098	0.009781259736771837
4	0.08954658296715934	394244.73474000243	1.266849941594049	0.011845762507565558
5	0.10774645797209814	352171.87552509696	1.5969427382725732	0.01420523015627779
6	0.13746408297447488	316151.7785488398	1.8905601007592194	0.016149207669932795
7	0.1541453329846263	286199.8225055885	2.1523184603085137	0.013806438721082923
8	0.18209045799449086	249734.37359643565	2.457386817163976	0.008361903521408726
9	0.1986485409870511	208983.12555334644	2.793939239678987	0.013785836289177532
10	0.22823220798454713	172602.28725807916	3.1197955650344467	0.014977971339027032
11	0.24680933298077434	135309.23006021595	3.458727446576977	0.014963888003006702
12	0.2766076249827165	97693.10224668574	3.808994049898077	0.01722360878476669
13	0.2952939579845406	60530.73244535037	4.16020921614786	0.018338653284747673
14	0.3255323329940438	27849.677270251548	4.530985756066775	0.020358975554029133
15	0.342688457982149	-12609.077002498672	4.911059145155996	0.022657341849963715
16	0.3711119579820661	-45741.966431745794	5.276518119100984	0.03110905720290652
17	0.38976920799177606	-80704.71430603837	5.658314714595225	0.03866219897549842
18	0.42135666600370314	-112778.64183302954	6.0346610219238634	0.05550139706270235
19	0.44024758200976066	-134892.59295209163	6.3913804424940075	0.045081582646181534
20	0.47128779100603424	-164153.52708435908	6.775632794428218	0.05314564901981807
30	0.7108040820021415	-356316.8533243885	10.585435173347928	0.4464296655953284
40	0.9298484989994904	-423805.26441221725	14.146859777902336	0.5342004662706485
50	1.1502718739939155	-449895.96350633726	16.94098768225649	0.560686821066594
60	1.3736542489932617	-457997.74496965605	18.50561298523513	0.5853097691829672
70	1.6013375409966102	-460019.6299305391	19.169994801489526	0.5990824087507044
80	1.9297885410051094	-460459.29314618726	19.630460054823114	0.6086801362013561
90	2.155893333008862	-461326.4198834919	19.877956963469646	0.6180756958143669
100	2.3862537920067552	-460968.41587833175	19.994383934518574	0.6182110290895468
110	2.6071251669927733	-460724.30994433153	20.13851339584676	0.6229716474213818
120	2.844006625993643	-461032.9990665418	20.08743518786622	0.6208471241453972
130	3.0767558759835083	-460841.52165820956	19.939362916235048	0.6115944559230736
140	3.3069277929898817	-461269.4242762425	20.06606121323625	0.6167222760791302
150	3.533068208998884	-460382.1710607484	20.05542071248389	0.6074874363600872
160	3.759556625998812	-461564.45129992615	20.28106800398991	0.6186077535521421
170	3.9837612510018516	-459547.31284740026	19.97371846446743	0.5968667004840944
180	4.2068416260008235	-458910.6035144168	20.058309693331896	0.5943945835831209
190	4.543860208999831	-460130.0048627294	19.994803322420463	0.6047772688125215
200	4.772272750007687	-459867.2787068271	20.018991944426933	0.5987132650580722
300	7.055059167003492	-459963.568100526	19.743250114098384	0.5994396927736437
400	9.52838166699803	-460859.77503000136	20.27772244687452	0.61339753918875
500	11.899443209011224	-459012.6435764011	19.93541366931714	0.5965830111500421
600	14.286204084011842	-460606.96875313506	19.953915476104356	0.5886882829131881
700	16.75155379201169	-461366.9507261565	20.295562457232542	0.6158607026309556
800	19.215091709018452	-461012.5365977979	20.53258514473415	0.6292257212806849
900	21.500121000019135	-460990.2064349563	20.06989277345575	0.611601068096519
1000	23.887280458016903	-461382.10984885064	20.44360373486734	0.625458465781001
1100	26.225341000012122	-461728.0723205709	21.365474352776957	0.6732765193575162
1200	28.550853792010457	-461793.55076768494	21.698333654459383	0.6871657024544522
1300	30.77769804201671	-461465.06336187344	21.871801032754345	0.6957701927720923
1400	33.23549416702008	-461740.88642058463	21.969349316087058	0.7002568417954385
1500	35.669251876010094	-461775.1533581984	22.026029676583715	0.7037187801629563
1600	38.0020094600186	-461730.30542934936	22.063612266088278	0.7046503198522512
1700	40.24469612701796	-461753.8534055353	22.088385964599805	0.7068956007381211
1800	42.56093233500724	-461602.6691878419	22.10558243180968	0.7075909603864825
1900	44.918862002014066	-461731.6739977938	22.116463372283203	0.7078833942404863
2000	47.2584185860178	-462004.67724431027	22.127052302749725	0.708943740564608
2100	49.56878621102078	-459832.2461453633	20.557777336692126	0.6238855505429348
2200	51.988810878028744	-459881.32814606366	20.06627128577469	0.5954181018130387
2300	54.359652169034234	-460528.2825215906	20.264925590056965	0.6090673349226491
2400	56.75995558602153	-459095.68234314374	19.719221380251085	0.5834542714559549
2500	59.25600366902654	-460649.1268292397	20.495736974216108	0.6223037338747357
2600	61.58090804402309	-461335.63207849377	20.444673592926577	0.6232975603331484
2700	64.01688691902382	-461028.71913614974	20.293310058884984	0.618627244291045
2800	66.38528162702278	-459183.3954008331	20.118904373671697	0.6002193292825884
2900	68.76777483602928	-460740.39126733073	20.411953039951513	0.6195546135844769
3000	71.1352499610366	-457999.8774194844	19.25750658608913	0.5564648948494925
3100	73.51448971102946	-459679.76564230653	20.107274125501718	0.5870663025608784
3200	75.77975358602998	-459225.9056684011	19.714784515577154	0.5775433373135929
3300	78.13933037803508	-461389.0362742721	20.28421305289522	0.6154188298883911
3400	80.5218055860314	-459878.1859690206	20.097035598336902	0.5914340576907281
3500	82.90131975302938	-460962.3069241757	20.334960527633484	0.6146498582517963
3600	85.1649117940251	-461476.2657642726	21.314106897781993	0.6702376555612728
3700	87.54907966902829	-461909.7649475945	21.682903696200032	0.6864228894704705
3800	89.96835371002089	-461642.89590239024	21.866826917180376	0.6945606089944119
3900	92.3301758760208	-461736.7057244568	21.969114861044297	0.7003014082212018
4000	94.57629975101736	-462042.7848426525	22.027439713671633	0.7021973157922767


==> img/brainphantom256x256_pdps_known_zerodual_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, save_prefix = "img/brainphantom256x256_pdps_known_zerodual_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	1.1915999493794516e-5	551269.5688769751	0.09078457904389844	0.004432906371432681
2	0.027330582997819874	477454.4592979899	0.5959339580066183	0.007415554499263881
3	0.04063379099534359	438286.1075959774	0.9168610673757033	0.009728180027394343
4	0.06747554099638364	394307.364856871	1.2644988136079038	0.011756892601506634
5	0.08049054099683417	352267.47297454777	1.5943407285313784	0.014071789728012627
6	0.10812666599667864	316229.69661705586	1.8875989918268483	0.015995392006991547
7	0.12112787399746594	286241.6599467546	2.1490575573971875	0.013635082555089658
8	0.1479230409968295	249788.72920223806	2.4536974047247266	0.00808587410074403
9	0.16101208299733116	209001.31850216433	2.789910520939238	0.013547830198027556
10	0.1878378330002306	172615.81257539513	3.11534556686921	0.014695691990006346
11	0.20083291700211703	135301.03220016538	3.4537417567336255	0.014624221932077396
12	0.22781679200488725	97713.04528145348	3.803404118873636	0.016816505851985682
13	0.2407995000066876	60503.27070808796	4.154147957177585	0.01790050777602956
14	0.26760050000666524	27997.131751689234	4.524645284500152	0.019875262274774493
15	0.28063445900625084	-12475.271407143471	4.90409706384197	0.022206342956639702
16	0.30746091700711986	-45631.95528884186	5.269022861505076	0.030607970058414483
17	0.3204445840092376	-80593.29910690931	5.650244715632477	0.03748127391992424
18	0.347260250011459	-112655.58199392728	6.025876908107255	0.05398928256464404
19	0.36024433300917735	-134763.4203706795	6.381737813912896	0.043942179671826814
20	0.3875808750090073	-163931.66586636793	6.765056810385795	0.051597330433348604
30	0.5881322910099698	-356179.75959949585	10.568243321111295	0.4389677812772903
40	0.7873657070085756	-423796.9788896108	14.120075723649599	0.5325232510689757
50	0.9875063320068875	-449898.1177128719	16.901367369960752	0.5588779175333398
60	1.186350707004749	-457993.68688387494	18.462067241224435	0.5827943441764414
70	1.384988374004024	-460010.3920245135	19.13122809029105	0.597055990011869
80	1.5837541660039278	-460457.97090912034	19.614001648647196	0.6083954160664414
90	1.7839369570028794	-461332.6405074267	19.878463401759873	0.6194932817658472
100	1.983165290002944	-460979.3634432166	20.004532699170618	0.6200439154032478
110	2.168820456001413	-460739.2328817823	20.166788503100417	0.6269042153276452
120	2.3675434560027497	-461046.5798737741	20.10165801791505	0.6235178287174044
130	2.566112664000684	-460849.25071248243	19.928564835282426	0.6133289084146374
140	2.7665823309980624	-461282.19170711597	20.080043377662466	0.6197992411354496
150	2.966796788998181	-460405.3266188946	20.09106288349473	0.6098881103912687
160	3.1655714549960976	-461600.55973427667	20.36780736401515	0.6230129326966359
170	3.3648579549990245	-459569.8818103472	20.029808290635106	0.5980466004068664
180	3.562678455000423	-458914.68629745056	20.131329762418815	0.5977802563348
190	3.7611639550013933	-460148.41607042577	20.036339725576173	0.6064200990277708
200	3.9590204550040653	-459873.37977482093	20.079977497425602	0.6015578647835697
300	5.9298277880043315	-459965.4976111061	19.73789096912433	0.600133073444356
400	7.908193997005583	-460898.0777549102	20.394386662607772	0.6170509601336749
500	9.882958372003486	-459012.028642222	19.976495943339156	0.5991996099706981
600	11.856495955002174	-460636.62282878347	20.03503650633177	0.589986453078748
700	13.839433622004435	-461413.61301091965	20.438628134977314	0.6212199503759597
800	15.814508122006373	-461062.6765122162	20.72311289719964	0.6367518248620041
900	17.790416789008304	-461011.7192635222	20.11747378668855	0.6136548626058722
1000	19.760680414008675	-461425.68787629186	20.5803309716434	0.6310370130400259
1100	21.752379330009717	-461620.11177035724	21.604195898433453	0.667939928735262
1200	23.746374955007923	-461561.4688700585	21.849433892197293	0.6739644709276122
1300	25.73571662200993	-461160.8669941246	21.937857378960587	0.6780589660676929
1400	27.73159837201092	-461399.8543559546	21.976447686706337	0.6794481078712893
1500	29.71693349700945	-461407.86856475787	21.995348654662585	0.6811895884747121
1600	31.705758872009028	-461344.7465890437	22.005656368728594	0.6805721584919716
1700	33.70522033000816	-461365.0758250017	22.01296233602408	0.6822995426464953
1800	35.6900537470101	-461201.9340003334	22.01783058994409	0.6824854490997585
1900	37.676654455011885	-461331.3487620986	22.02100329117846	0.6823978443381249
2000	39.65885620501285	-461598.3789027688	22.0239014781718	0.6828883492472476
2100	41.632915080012026	-459856.10283607146	20.675526833795175	0.6287257059083498
2200	43.60554799701276	-459917.49219965324	20.182737439728065	0.5990639483788633
2300	45.57700624701101	-460561.4233931606	20.400393162209745	0.6150444743742469
2400	47.54884541401043	-459085.89329584106	19.74476230866899	0.5839297965650067
2500	49.518694456008234	-460698.0302317196	20.693850586191225	0.6297436111354386
2600	51.490270872007386	-461381.6966418801	20.60495457427916	0.629750092727178
2700	53.46938241400858	-461061.5493540463	20.391575747439056	0.6226240159225559
2800	55.44161899800747	-459220.14607079193	20.242841224486682	0.6054196922900716
2900	57.42084241500925	-460795.44069692405	20.58302437786996	0.6257613227684862
3000	59.39846741500878	-457971.64258489467	19.20444170393473	0.5528021905057958
3100	61.37778991500818	-459698.148173621	20.244774161444987	0.5922179254993293
3200	63.35502449900741	-459232.58575384796	19.783072764363745	0.5798233712613641
3300	65.3271871660072	-461426.45759912266	20.40433112319372	0.6200174112884221
3400	67.30656175000695	-459906.73074722337	20.217664926045614	0.5951043646536228
3500	69.2836932080063	-461012.36566962535	20.50978772570819	0.6207293082449888
3600	71.26699391700458	-461361.6000567641	21.529923957429858	0.6614215088366093
3700	73.25961200000529	-461666.55808444595	21.78596284958525	0.6694708221034538
3800	75.24939220800661	-461326.49172241415	21.875329686222898	0.6730444902817379
3900	77.23725387500599	-461376.24572056433	21.91436020200819	0.6754680626716186
4000	79.22458825000649	-461659.5310266007	21.933262752748938	0.6761778235901601


==> img/lighthouse200x300_pdps_known_dualscaling_25_10000_100.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 10000, save_results = true, save_images = true, save_images_iters = Set([5, 10000, 3000, 30, 5000, 1000, 1, 6000, 300, 2000, 2500, 7000, 3, 8000, 9000, 8700, 500, 25, 50, 7500, 2, 10, 4000, 250, 100]), pixelwise_displacement = false, dual_flow = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([4986, 4700, 3634, 4576, 4901, 9676, 9923, 4522, 9773, 3406, 3672, 2841, 8908, 9835, 2876, 4978, 9802, 3337, 4136, 4150, 3293, 3220, 4888, 4030, 3324, 3982, 3298, 3646, 3719, 9614, 4011, 8897, 3855, 3111, 4584, 4081, 3163, 3914, 9523, 4582, 9306, 4687, 2989, 3762, 4021, 4357, 3408, 9883, 9266, 4962, 9387, 9909, 3326, 9439, 3711, 2874, 4738, 4836, 4464, 3271, 9776, 4587, 9329, 9152, 9956, 3319, 4527, 2746, 9246, 3943, 3292, 4238, 3651, 2920, 4720, 9374, 2570, 9593, 2783, 4811, 3105, 9277, 8714, 8845, 9816, 3570, 4169, 8723, 3288, 4548, 9175, 9168, 9618, 4910, 3557, 8918, 9164, 3382, 8769, 3937, 3338, 2982, 4282, 4951, 4764, 9464, 3044, 4817, 9558, 9698, 3587, 9070, 2775, 9318, 8928, 3628, 4783, 3167, 4272, 9319, 3089, 3135, 2932, 9667, 4243, 9448, 3938, 3423, 4803, 2999, 4051, 4672, 4280, 2684, 4392, 4232, 8974, 8915, 3728, 3148, 4383, 4644, 3809, 9126, 9433, 3617, 4342, 4961, 9710, 4060, 9852, 9960, 9440, 4918, 8751, 9117, 4151, 9701, 2713, 3571, 3722, 3507, 4156, 9165, 3140, 9521, 9489, 2724, 4984, 3362, 8776, 3526, 9045, 9524, 8998, 9054, 3063, 9820, 9345, 3792, 9513, 4126, 4229, 4413, 3450, 9859, 4172, 3043, 3052, 4329, 3835, 3015, 3856, 3815, 2536, 4756, 3691, 4153, 3495, 4796, 2863, 8824, 4352, 2901, 4923, 3008, 9477, 3877, 2895, 3979, 9535, 8930, 2748, 4125, 3614, 4643, 3092, 9902, 4105, 4945, 2756, 9517, 9888, 4649, 4017, 2983, 3844, 4726, 8935, 4826, 4682, 9938, 9851, 4343, 9869, 2504, 2761, 3696, 9566, 2978, 9791, 4663, 9365, 9429, 3115, 9401, 4757, 3172, 9567, 9125, 8705, 3690, 9344, 3080, 2692, 9097, 3965, 9661, 3334, 4991, 2682, 3359, 3447, 4953, 4515, 4658, 9490, 3242, 2979, 3817, 8811, 8784, 9845, 9317, 9382, 2541, 4531, 9592, 3931, 8766, 9103, 9393, 2950, 3926, 9452, 4189, 3396, 2556, 9497, 3471, 9058, 4117, 4045, 3702, 2571, 9629, 3340, 3344, 4377, 9785, 3347, 4896, 9903, 3192, 4772, 4326, 3616, 4877, 8721, 9836, 9925, 4824, 9981, 3322, 3380, 3773, 3806, 3110, 8836, 9552, 3356, 9511, 9238, 8861, 9258, 9953, 2518, 8823, 9231, 8822, 9917, 4606, 9793, 2617, 3021, 3117, 4206, 2714, 8973, 9189, 2927, 9968, 3463, 9663, 4003, 2510, 8916, 3289, 4443, 4878, 4558, 4066, 4354, 9123, 3519, 9901, 4037, 2691, 4147, 4610, 8762, 2672, 2628, 3917, 9331, 9986, 4840, 2896, 8742, 3870, 4145, 8826, 4141, 4400, 4088, 2853, 9683, 3385, 3307, 8967, 3641, 8704, 8910, 2935, 2608, 4317, 4000, 3784, 4471, 4786, 9904, 2803, 4597, 8785, 9606, 3508, 3438, 4842, 8715, 8934, 3599, 9060, 3566, 4513, 4998, 8825, 2813, 9864, 2574, 2609, 3156, 2852, 4749, 8980, 4220, 4712, 3265, 3056, 3837, 4018, 4371, 2650, 3309, 3697, 4375, 2997, 2641, 3609, 8707, 3037, 3038, 3990, 3759, 4847, 9763, 9005, 9035, 4267, 8865, 3407, 3118, 3267, 3971, 9473, 2871, 4473, 3649, 9009, 9179, 4958, 4444, 2633, 2758, 3737, 4054, 9565, 4058, 9127, 3352, 9326, 2652, 4758, 4380, 8757, 4165, 2946, 3764, 4630, 4605, 2925, 2788, 4737, 9449, 9406, 2683, 9745, 4499, 9732, 9586, 4264, 8759, 2595, 8743, 9147, 3235, 9316, 9974, 2632, 2604, 9185, 2802, 9538, 2688, 2809, 9679, 2915, 3505, 3247, 9685, 9178, 9648, 3460, 3274, 2585, 2719, 3832, 4115, 4364, 4541, 8708, 3188, 4883, 3501, 8728, 4478, 4743, 3291, 4414, 9403, 9514, 4071, 9105, 4476, 2666, 9151, 2637, 4419, 8740, 4965, 9867, 8989, 4294, 9982, 2859, 4210, 2884, 3429, 8821, 3880, 9815, 2513, 4812, 4839, 3882, 3686, 9729, 2557, 9598, 9717, 9008, 3622, 4594, 4699, 9788, 3861, 4075, 8867, 2767, 8717, 9577, 2988, 4200, 4905, 2521, 2612, 2796, 4235, 2855, 3905, 9537, 9935, 9599, 3077, 3625, 8932, 9597, 4434, 9463, 3955, 2695, 9024, 3901, 4087, 3684, 9106, 3346, 9442, 2711, 3387, 3692, 4052, 4529, 4062, 3399, 9796, 3541, 3087, 9850, 4526, 3862, 4791, 3579, 8877, 9754, 9346, 4916, 3026, 4092, 8933, 4297, 4602, 9792, 4754, 3099, 4585, 9531, 4580, 2829, 8755, 9846, 3164, 4488, 9206, 4307, 9525, 4048, 9879, 9352, 3070, 4568, 4850, 9296, 9114, 2611, 9515, 4437, 4224, 3775, 4532, 4255, 8767, 9978, 9080, 2833, 9209, 9409, 3744, 8831, 3238, 9066, 2514, 4103, 4121, 2638, 4885, 9313, 9158, 9719, 4174, 4912, 4882, 2717, 2739, 9195, 9212, 3160, 8947, 2971, 9684, 3769, 3493, 9828, 3534, 3360, 3707, 3584, 3807, 3480, 4907, 9510, 3120, 4939, 4859, 8712, 3567, 3585, 2839, 3143, 4547, 9484, 9079, 3954, 9170, 3335, 2872, 2851, 4714, 9801, 4236, 9549, 9056, 3130, 4854, 9875, 4729, 9761, 9481, 9384, 3547, 2969, 2916, 3012, 9116, 9254, 3627, 9459, 4891, 4429, 3132, 9093, 2551, 2720, 9756, 3708, 3398, 4253, 3823, 3799, 9987, 4468, 2965, 3748, 3522, 2575, 9017, 3863, 3282, 3142, 9780, 9027, 3725, 3228, 4566, 4970, 9016, 2731, 3517, 9394, 8945, 4181, 3621, 3357, 3145, 4806, 8725, 8862, 9007, 4296, 2600, 3798, 4248, 9680, 4963, 3328, 8800, 9797, 4875, 9309, 9942, 9572, 3186, 8837, 4474, 4727, 4360, 4999, 4005, 9417, 9767, 3314, 2569, 3055, 3144, 9817, 9999, 4134, 9637, 4241, 9204, 3442, 9973, 2500, 2808, 4871, 8942, 3091, 9420, 4072, 4971, 2958, 9854, 4016, 9194, 3787, 9068, 2791, 2827, 3152, 4239, 3234, 4716, 9555, 4410, 2785, 3660, 4709, 4446, 4619, 9813, 3187, 4788, 2512, 4378, 9918, 3561, 3138, 4575, 2986, 9623, 9498, 9996, 4265, 4964, 9702, 9424, 4110, 8955, 9249, 3896, 9894, 9361, 4827, 4942, 9990, 3518, 8711, 3996, 4830, 3721, 3456, 3009, 2834, 4295, 3818, 8750, 4881, 2930, 3829, 2923, 8894, 3112, 3046, 3667, 9748, 4430, 4904, 9135, 4753, 9880, 9455, 9446, 9176, 4039, 2768, 9285, 4656, 4833, 3401, 4521, 4717, 9800, 9980, 3200, 4654, 2806, 4642, 2663, 3283, 9583, 9916, 4631, 4518, 9569, 3185, 4674, 4973, 9724, 4006, 9362, 9144, 4440, 4492, 9881, 4114, 2552, 4708, 9688, 9764, 3214, 3086, 9458, 4084, 4887, 3932, 4480, 4283, 9335, 4723, 2562, 4320, 4763, 4222, 2567, 4124, 2942, 3327, 4315, 3315, 4992, 9076, 9321, 4591, 3678, 8913, 9993, 3589, 9853, 3565, 3854, 4586, 9516, 2618, 9694, 2875, 4809, 3594, 9081, 9260, 9560, 3998, 8978, 4853, 9210, 3126, 4183, 9681, 9777, 3027, 4167, 4192, 9325, 3867, 2674, 9343, 3846, 3446, 3202, 3626, 4186, 4805, 2821, 4211, 8828, 4482, 2693, 4316, 4127, 9696, 9348, 4422, 9622, 3778, 4624, 3910, 3911, 3215, 2592, 4692, 9678, 4609, 3913, 9376, 2781, 3665, 4026, 8805, 8995, 9795, 9405, 3256, 2643, 8969, 4178, 2667, 9871, 9082, 2614, 3884, 8846, 8833, 4249, 4928, 3486, 3777, 2762, 3969, 4615, 8791, 4113, 2565, 4242, 8956, 9723, 9486, 3107, 4502, 9369, 4702, 9122, 3454, 2964, 3895, 3802, 4370, 4678, 2847, 9183, 9349, 2635, 4207, 9811, 2838, 4822, 4509, 4040, 9363, 2743, 3203, 9930, 2858, 4425, 2745, 9536, 3169, 3772, 3833, 2938, 4832, 9115, 3182, 9542, 4603, 3987, 9738, 3391, 3597, 9908, 3162, 2766, 8780, 8996, 9447, 4903, 4914, 8911, 9059, 2782, 4069, 8888, 8733, 4974, 9905, 3716, 4002, 4677, 4356, 4322, 3183, 3662, 9553, 9269, 9133, 4765, 9261, 2553, 2967, 8752, 4937, 3637, 4771, 9826, 9895, 9740, 4581, 9759, 9715, 9931, 4902, 9966, 4009, 3379, 9615, 4661, 4728, 9201, 8987, 9327, 9395, 3069, 9954, 9428, 9855, 9617, 2505, 2528, 2898, 9337, 8793, 3417, 4313, 9263, 9274, 3537, 3440, 9779, 3064, 3224, 2828, 3331, 4968, 4676, 9095, 4203, 2770, 3709, 4694, 2991, 3992, 4279, 4417, 3261, 9100, 3195, 9794, 9847, 3161, 9046, 3623, 2976, 8853, 9052, 9575, 9714, 9487, 3650, 3553, 3741, 9229, 9025, 8842, 2751, 9783, 9582, 3735, 9873, 4157, 9613, 8991, 9075, 4162, 3191, 3040, 3481, 4519, 9602, 4683, 9962, 4258, 9166, 9653, 4426, 4180, 4787, 9574, 3285, 3659, 2564, 9136, 9522, 8872, 3562, 9399, 4244, 4995, 3894, 3897, 4259, 8976, 3532, 4593, 3959, 9419, 2694, 9988, 9798, 8949, 9787, 2596, 4675, 3780, 3824, 4382, 2728, 9436, 4790, 2747, 3017, 8874, 9311, 9849, 2588, 2704, 4020, 4158, 9023, 9205, 3888, 2703, 4767, 2735, 2888, 4004, 3763, 8965, 3906, 3088, 3257, 4715, 3325, 4941, 3262, 3790, 4465, 4057, 9211, 4401, 3268, 4412, 8722, 3084, 4076, 9899, 9961, 9713, 3732, 3618, 9770, 4555, 3402, 9682, 4608, 9233, 9824, 4184, 9563, 3194, 8706, 2945, 9509, 3270, 9652, 4335, 3045, 3428, 9143, 4273, 3081, 3488, 4442, 9502, 9656, 4449, 3723, 9368, 4386, 3244, 3339, 3223, 3640, 4338, 4523, 4815, 4943, 3834, 3409, 3073, 3246, 4148, 9279, 9283, 3159, 8718, 3991, 3237, 2544, 9063, 9474, 3278, 9015, 4245, 3964, 4177, 3774, 9391, 3916, 4900, 4097, 4573, 4083, 9893, 4793, 2606, 3742, 4373, 4472, 2715, 3724, 3065, 4752, 3836, 4312, 3843, 2926, 3632, 4333, 4397, 4895, 3312, 4849, 9708, 4860, 9499, 3123, 4458, 4358, 3419, 9034, 9378, 8927, 3873, 3208, 9590, 4779, 8858, 3779, 9646, 4302, 8903, 4744, 3306, 4761, 4843, 3545, 9077, 3639, 9700, 9336, 3248, 2832, 9412, 4292, 8914, 3412, 4934, 2790, 9967, 2668, 2826, 3528, 9760, 4696, 2933, 4493, 9019, 9220, 9579, 4740, 2502, 4616, 3781, 4129, 3730, 3543, 9657, 9781, 9213, 3100, 3752, 2598, 9655, 3007, 4305, 9541, 9940, 9255, 3866, 2992, 4969, 9878, 4932, 3050, 3478, 2529, 8709, 8883, 3701, 3604, 3838, 2940, 3444, 3921, 9389, 4398, 4303, 3333, 4351, 4774, 9132, 4196, 2577, 2673, 4735, 8732, 4456, 4814, 4470, 8979, 9612, 3513, 9642, 9877, 3999, 9053, 9043, 3386, 9339, 9782, 8924, 3970, 3516, 4416, 4029, 2880, 4274, 4604, 2550, 4467, 2658, 9067, 2649, 4281, 8939, 3177, 3168, 9475, 3239, 2886, 4122, 2581, 3451, 3661, 3668, 9253, 4792, 9705, 4252, 9021, 9099, 9778, 3427, 8950, 4789, 4346, 3521, 4368, 3468, 4055, 8902, 9844, 2737, 2830, 3355, 3656, 4171, 3860, 2819, 3902, 4655, 3476, 3629, 8957, 8835, 2689, 3552, 4144, 2849, 2944, 9998, 2644, 4966, 9111, 9454, 9355, 4256, 9607, 4967, 3575, 3303, 8775, 3230, 3958, 2548, 2955, 8720, 2970, 9444, 3290, 2773, 4008, 4844, 9742, 4825, 2943, 9271, 9102, 9128, 3219, 2744, 9300, 3694, 4987, 3462, 3949, 3994, 9889, 3254, 3467, 4310, 4639, 3869, 4500, 2815, 9771, 3151, 3673, 8905, 8819, 3102, 3889, 4794, 9357, 4111, 4173, 4080, 2616, 3103, 4574, 3887, 9697, 8849, 2622, 4501, 3263, 4334, 4228, 3768, 9418, 2887, 4670, 8892, 4719, 2994, 2755, 2753, 9083, 2857, 2710, 4569, 3619, 4732, 4778, 9250, 3891, 4420, 9862, 2549, 3054, 9827, 9031, 9372, 9150, 2699, 9379, 3822, 4647, 3733, 8959, 9528, 2885, 9914, 4625, 4308, 9160, 3879, 9964, 2626, 3392, 4485, 3302, 8820, 8863, 9749, 4477, 9733, 8730, 9441, 3795, 9674, 9431, 3189, 3612, 2947, 2659, 3136, 2525, 9280, 4331, 4909, 8701, 8789, 9227, 4865, 2538, 2867, 9351, 4278, 2879, 4195, 2584, 3383, 9959, 3893, 9937, 2572, 4680, 8756, 4028, 9422, 2685, 4463, 9751, 3029, 2972, 4831, 8841, 2846, 4394, 9660, 8895, 9768, 2877, 4182, 8735, 8982, 8765, 4254, 9544, 8854, 9884, 4561, 9829, 2881, 3924, 9920, 8839, 2968, 2837, 3904, 3758, 4415, 9601, 9295, 4460, 3682, 2646, 3390, 4516, 4023, 3388, 9651, 3849, 2597, 4013, 4179, 4212, 8881, 3746, 3497, 9200, 4160, 9268, 8777, 4846, 2922, 4611, 3395, 9808, 3349, 4684, 3430, 2591, 9892, 3057, 9265, 2778, 9333, 9314, 9668, 8860, 3789, 3127, 3975, 3133, 8997, 2698, 2890, 9293, 3512, 4219, 4452, 9485, 4022, 3432, 9746, 3564, 3685, 9312, 3147, 9434, 4407, 2835, 3367, 4353, 4538, 9308, 3907, 2729, 9949, 3472, 3062, 4695, 2542, 2909, 2656, 3615, 2524, 2687, 9262, 4251, 9292, 3368, 4266, 4669, 8953, 9927, 3134, 3431, 2509, 9171, 3714, 9896, 9943, 9036, 3227, 4590, 9556, 2647, 4975, 3085, 4116, 4168, 4408, 3950, 9156, 9627, 9946, 9138, 8880, 9699, 3414, 9585, 2836, 3993, 2517, 2631, 3226, 8922, 8788, 3674, 9807, 9897, 9182, 3782, 3814, 4930, 2627, 3944, 2547, 2948, 3598, 9774, 3671, 9472, 3755, 4099, 2900, 3989, 8840, 8960, 3939, 4086, 4919, 4038, 4540, 3853, 8961, 3974, 4033, 2716, 4318, 2615, 4065, 8864, 9805, 9984, 4931, 2985, 9120, 3718, 8898, 2508, 2697, 2545, 8802, 9087, 9235, 3372, 9239, 2580, 3946, 9437, 3287, 9706, 3919, 4543, 9415, 3500, 2593, 3437, 3706, 3676, 2630, 3277, 3900, 3643, 4997, 9639, 3592, 4497, 9476, 3502, 8782, 9247, 9014, 4130, 9245, 9671, 4486, 3857, 3494, 3225, 8971, 9529, 3093, 3166, 8852, 9218, 3966, 2995, 3384, 3734, 4920, 9186, 8871, 2527, 3683, 4260, 4204, 2587, 9728, 3514, 9030, 9533, 4506, 9167, 9610, 9690, 9140, 4454, 3601, 4838, 3378, 8844, 3473, 4988, 3705, 3174, 3631, 4135, 2844, 8774, 9145, 9568, 4807, 3006, 9970, 3930, 4653, 9303, 3608, 3232, 4348, 9457, 4876, 9675, 3433, 2546, 9248, 4623, 9812, 4393, 3981, 9370, 3655, 2501, 3258, 9762, 3794, 2566, 3540, 3153, 4628, 4143, 2586, 3524, 3071, 4851, 2702, 9101, 8724, 9591, 4748, 4475, 8984, 9975, 3549, 3366, 9507, 4535, 4570, 3317, 8891, 4972, 3963, 3218, 4484, 9971, 10000, 3765, 2670, 4487, 4855, 9332, 4077, 2893, 3483, 9695, 3363, 4926, 3158, 2954, 4024, 3915, 4441, 9334, 4563, 2732, 9230, 4217, 3754, 9890, 3510, 9084, 9221, 3404, 8792, 9822, 9856, 4372, 4852, 9004, 9832, 4577, 9711, 4713, 9064, 4507, 9259, 9404, 9356, 4225, 3441, 9720, 4213, 3791, 4202, 4944, 2856, 3119, 3652, 3245, 9425, 3364, 2951, 4275, 9237, 2738, 3176, 3122, 8999, 9377, 4588, 9645, 9644, 2845, 9139, 9562, 9721, 3058, 4287, 3731, 9018, 3020, 2602, 8921, 4762, 3677, 3381, 2824, 2861, 3206, 4286, 3713, 4746, 3053, 4770, 9273, 3803, 4285, 9091, 9636, 4892, 3729, 3504, 3743, 4629, 2866, 4214, 4404, 4332, 9347, 8783, 9821, 3470, 4776, 4327, 8988, 2949, 2734, 3095, 9320, 4193, 9172, 3786, 4246, 4101, 2787, 3067, 3014, 3940, 2953, 9315, 4381, 3157, 8801, 2765, 2862, 8737, 9032, 4450, 9570, 9727, 3757, 3740, 3648, 4455, 4952, 4652, 9527, 9085, 4498, 8907, 4007, 8807, 9664, 2961, 4578, 3394, 8884, 3859, 4562, 3602, 2654, 2905, 3956, 2690, 3574, 9806, 3770, 3000, 9121, 9341, 2957, 8726, 2573, 4336, 4025, 3033, 4868, 8886, 9301, 9467, 4731, 4889, 3851, 9354, 9530, 2675, 3825, 8876, 9089, 9939, 9948, 4703, 9848, 2996, 4046, 3657, 9410, 2924, 4589, 3198, 2526, 2709, 4906, 3297, 9842, 2883, 2561, 2657, 8890, 9236, 9364, 2804, 3530, 4799, 3068, 4323, 4894, 9501, 2624, 9804, 9945, 2975, 4504, 9858, 4191, 9616, 9040, 3886, 3196, 8806, 4240, 4034, 4512, 3365, 9322, 3201, 3568, 3828, 4898, 9162, 2919, 9026, 9451, 3923, 9396, 4925, 9456, 4890, 4698, 9716, 2620, 3350, 9289, 2795, 3059, 4250, 4648, 8906, 8741, 2579, 9834, 4557, 3128, 9224, 3016, 9997, 3181, 3370, 3858, 4311, 4989, 4533, 4457, 3972, 8964, 9074, 3903, 3259, 2582, 9775, 4319, 4324, 4742, 3279, 4528, 9119, 4665, 4015, 9049, 8878, 2621, 4617, 3465, 4955, 3461, 9919, 2727, 4095, 9494, 4298, 9936, 3083, 9001, 2921, 3121, 8813, 9198, 9941, 3681, 9256, 2966, 3165, 3509, 3868, 9217, 9388, 3819, 9207, 3593, 4959, 4163, 4858, 4431, 4537, 3453, 3205, 9483, 4466, 9039, 2952, 3700, 8710, 3973, 4710, 8923, 3986, 4300, 4927, 9693, 3962, 9900, 4534, 4828, 8843, 9397, 2607, 2941, 3644, 9098, 8904, 9911, 9000, 4223, 8889, 3019, 8770, 9609, 3253, 9366, 9090, 3550, 3850, 9020, 3922, 2558, 3001, 4546, 9564, 4447, 9423, 2998, 3525, 8703, 4395, 8925, 4044, 4049, 4990, 2776, 2963, 3658, 3925, 9866, 2990, 9413, 3252, 9264, 4862, 3928, 4433, 3693, 9350, 8966, 3977, 4027, 2540, 2911, 3852, 9550, 9709, 9033, 2769, 3124, 9208, 3496, 4362, 9491, 9159, 3255, 3358, 3680, 4306, 4545, 4747, 4689, 3345, 3909, 9353, 8879, 4064, 3801, 4091, 4947, 8851, 4977, 9038, 8946, 3039, 2662, 4636, 2678, 3620, 3449, 4818, 9381, 9050, 4804, 3751, 9557, 4688, 9299, 8754, 3082, 8917, 4284, 8838, 4291, 2700, 2757, 4208, 4880, 4618, 9191, 3703, 4423, 9288, 3393, 8758, 2934, 2956, 4634, 3276, 3613, 4819, 4668, 4137, 2973, 9526, 2814, 2539, 3243, 4096, 9972, 9225, 9958, 4869, 3179, 2873, 3420, 8963, 4390, 3318, 8764, 3353, 4848, 3576, 9924, 9744, 2812, 3556, 4376, 9650, 9580, 4983, 3375, 4870, 2676, 3821, 9496, 9741, 9587, 3229, 4795, 2563, 4954, 9913, 3170, 8731, 8931, 3952, 3010, 9222, 2801, 2583, 9872, 3269, 9965, 2648, 2816, 4768, 4637, 2870, 3933, 4524, 4583, 9735, 4550, 4194, 4483, 4705, 9534, 4421, 9784, 3788, 4154, 4508, 2578, 3727, 4226, 9863, 9758, 9672, 3116, 9088, 3209, 4981, 9243, 3452, 9505, 9882, 3590, 9604, 2708, 4980, 3607, 2899, 9736, 3747, 9985, 3920, 9398, 2741, 4718, 8739, 4112, 4175, 9276, 9665, 9244, 3753, 3499, 3421, 8744, 9055, 4641, 4985, 9837, 4915, 4659, 3022, 9069, 9725, 9298, 9951, 9643, 3582, 9426, 3793, 4262, 3569, 8799, 9304, 9003, 4402, 9216, 2664, 9547, 3538, 9929, 4751, 8812, 3633, 9631, 3041, 2660, 4277, 9620, 9933, 4237, 9823, 9012, 4940, 3079, 9704, 4681, 4571, 3249, 4359, 9750, 8803, 4517, 2794, 2842, 9722, 4823, 4459, 3300, 4107, 3004, 3104, 4014, 4188, 8929, 9630, 9666, 4257, 8772, 2800, 4491, 4063, 8870, 9006, 3011, 9154, 3883, 3983, 9184, 9886, 8983, 9044, 9540, 9673, 3030, 4330, 8798, 9726, 9173, 3294, 3171, 4366, 4539, 4821, 8700, 9242, 9275, 4462, 4922, 9833, 4428, 3260, 9860, 2962, 8781, 4365, 3222, 9619, 3826, 2771, 2679, 3812, 3489, 4620, 3527, 3985, 3457, 2848, 3280, 3756, 9952, 9471, 8746, 8797, 3957, 3726, 4205, 4276, 9632, 9921, 4019, 2619, 4551, 3301, 4913, 3295, 8794, 4396, 8941, 9504, 2831, 9188, 8958, 9730, 9977, 4131, 8977, 4556, 4957, 9432, 4411, 8944, 8716, 4388, 3075, 2823, 9743, 3491, 3736, 9503, 4554, 9305, 2645, 9092, 3193, 3811, 9037, 8856, 4686, 2686, 4982, 3839, 2671, 3342, 4837, 9146, 2910, 2531, 8768, 9625, 3797, 3624, 4640, 2977, 2928, 3539, 3190, 2706, 2763, 3076, 3642, 4050, 9488, 3988, 4355, 2532, 3704, 3096, 4339, 4079, 4711, 2603, 8808, 3712, 4345, 9581, 2810, 9790, 2891, 9991, 2740, 3885, 4960, 2535, 4304, 4979, 9359, 9559, 3320, 4427, 3664, 3595, 4600, 3610, 9757, 3827, 3094, 3881, 3479, 9141, 9868, 9392, 4155, 8986, 3654, 8868, 9129, 4690, 2818, 9839, 2707, 4369, 9983, 3464, 2661, 3942, 9786, 3558, 9686, 4646, 3299, 3321, 2820, 3783, 4379, 8900, 9624, 9659, 2629, 3560, 3929, 4866, 9669, 3647, 3813, 2730, 9461, 9232, 4461, 9324, 9963, 2929, 3023, 3531, 9640, 3275, 3840, 4187, 8855, 8702, 4736, 3426, 2601, 8920, 4560, 2705, 4047, 4271, 4432, 4132, 8968, 4120, 9691, 9737, 3750, 4094, 3968, 4073, 8847, 4363, 4635, 4938, 3573, 4956, 9286, 2984, 8885, 3715, 3842, 4218, 9512, 9825, 3669, 4391, 3024, 9647, 4190, 9270, 4053, 4777, 8796, 2515, 4864, 8817, 2594, 4657, 3490, 9635, 3351, 3424, 4845, 8975, 9500, 4784, 4802, 2903, 4721, 3042, 3830, 3710, 4061, 3443, 9435, 9062, 3371, 4775, 9373, 8936, 8912, 4673, 4031, 8940, 4666, 9022, 4289, 9628, 4685, 2749, 4140, 9163, 9658, 9712, 3484, 2722, 3761, 2523, 3875, 5000, 4873, 4123, 4542, 4109, 4911, 9772, 9284, 2610, 3207, 4780, 8857, 4924, 8952, 8859, 2506, 9470, 3572, 9011, 9789, 2677, 3180, 3336, 3341, 3425, 4781, 4667, 4707, 9252, 4579, 4098, 9922, 9202, 8832, 2981, 4059, 8810, 3032, 3675, 2726, 4494, 3002, 2840, 3251, 3308, 9072, 9584, 3373, 3745, 3831, 9573, 8736, 2560, 3536, 9241, 4451, 3139, 8818, 9199, 9302, 9482, 3264, 4769, 4221, 9578, 8875, 9548, 2792, 3150, 2825, 4438, 4216, 4834, 9870, 9753, 4996, 3025, 4445, 3376, 3405, 9407, 4626, 4808, 4627, 9226, 4409, 9310, 4231, 9375, 9465, 3487, 2701, 2516, 4387, 2534, 3154, 9915, 3114, 9561, 9219, 4697, 4215, 9492, 9932, 9240, 2543, 2725, 3149, 3485, 4230, 2760, 9554, 4453, 9934, 4917, 3129, 2640, 3078, 3231, 9641, 9402, 9532, 9689, 2904, 3876, 9976, 3580, 3653, 9421, 2936, 3101, 4309, 4439, 9495, 8993, 4599, 2897, 3332, 2653, 4722, 9358, 9589, 9177, 3927, 3533, 4549, 3286, 4950, 2918, 3109, 3984, 3113, 4553, 2519, 9876, 9649, 9042, 4510, 4782, 3600, 9113, 3455, 8909, 3611, 8896, 2764, 9234, 2774, 9197, 4632, 8962, 4933, 3892, 9278, 4520, 3377, 9110, 9169, 3699, 4261, 9367, 9380, 9843, 9291, 9944, 4857, 2902, 3250, 3908, 4595, 8848, 4525, 8747, 4139, 4872, 4874, 4633, 2793, 9002, 9926, 3544, 3874, 9061, 9891, 9469, 9654, 9109, 3635, 3845, 8727, 3036, 3666, 9148, 2639, 9330, 3305, 3720, 4119, 4899, 9576, 4436, 4936, 8761, 8763, 4879, 3090, 3173, 3934, 2892, 9187, 4544, 9438, 3003, 8887, 2634, 9340, 9588, 9605, 2914, 3695, 3995, 8994, 9865, 3416, 8985, 4638, 9928, 4622, 2843, 3155, 3596, 8866, 8938, 9287, 9414, 2613, 3563, 4435, 9400, 9181, 4090, 3918, 3630, 3766, 4089, 4337, 3389, 3948, 4406, 4142, 4867, 2777, 3211, 3415, 9910, 4592, 9149, 4010, 9294, 9752, 4861, 2754, 9107, 4481, 3474, 4730, 2712, 4503, 4530, 2623, 3137, 4166, 9803, 3348, 3397, 8937, 9731, 2908, 3890, 4706, 8970, 4106, 9480, 4399, 4621, 3434, 4863, 9621, 4263, 8899, 2865, 2869, 3108, 3871, 3477, 8954, 9137, 2723, 4350, 3506, 8719, 9460, 4835, 3354, 9155, 9131, 4946, 4290, 2894, 4651, 4810, 2752, 4976, 9157, 9048, 4816, 9818, 2889, 3343, 9281, 4479, 3670, 2987, 3072, 3980, 9545, 9251, 2807, 3400, 9906, 3767, 4384, 9112, 3588, 9371, 3978, 4234, 9600, 9638, 3760, 3717, 9297, 4601, 3535, 8981, 9670, 9360, 2718, 4893, 9051, 2817, 4043, 8745, 3061, 9078, 9071, 3872, 8926, 9161, 3212, 4650, 9453, 2882, 9769, 3361, 3498, 3146, 3418, 3796, 8760, 3899, 3178, 4349, 2520, 3936, 2917, 2868, 2589, 4662, 3197, 3175, 9912, 9190, 3369, 3131, 9662, 3583, 3210, 3125, 4227, 4138, 9466, 4750, 4068, 4511, 4829, 3458, 2780, 4036, 3638, 3217, 4321, 8734, 3941, 4001, 2665, 4856, 4067, 8773, 4514, 4886, 9898, 9118, 9603, 3820, 3272, 4921, 4755, 9633, 4660, 2993, 3048, 2811, 9887, 3912, 4405, 8779, 8943, 9520, 4152, 9692, 4198, 4536, 3864, 8830, 9857, 2651, 4403, 9626, 3961, 4741, 9385, 4185, 9992, 9174, 9519, 2864, 3689, 3413, 9608, 9290, 4613, 4935, 3304, 3241, 2937, 9546, 3013, 3313, 3945, 4908, 4701, 4766, 9214, 4341, 3141, 3810, 4199, 9257, 3603, 3233, 4424, 2906, 4679, 9830, 4164, 3060, 3785, 9594, 3310, 4247, 9831, 3967, 9124, 2786, 3448, 3184, 9634, 9104, 9543, 9383, 2822, 3051, 4448, 4490, 9707, 4268, 4596, 2599, 8814, 3466, 9096, 4948, 8869, 3410, 4100, 9739, 9765, 3329, 9342, 2797, 3739, 4161, 8893, 3221, 4102, 8919, 9390, 3035, 3213, 3577, 3236, 4361, 9506, 9809, 3808, 4505, 9841, 4469, 2559, 9338, 9969, 8809, 3546, 9718, 4133, 9228, 4042, 2507, 3411, 9947, 8901, 4209, 8790, 3047, 3947, 3482, 9450, 9130, 4041, 4118, 2530, 3679, 4314, 4801, 3459, 8748, 9180, 9995, 8816, 3520, 2939, 3953, 9950, 9955, 4299, 3848, 9416, 3475, 8850, 2511, 3034, 3800, 2568, 2721, 9386, 9687, 3771, 3898, 9108, 4800, 2931, 8827, 8948, 8729, 3492, 9073, 3311, 4104, 4785, 8951, 2680, 2912, 3018, 4820, 2554, 8873, 4085, 3636, 4489, 9571, 9747, 4035, 3439, 4559, 2681, 3296, 4176, 3976, 4993, 4949, 4760, 9907, 3688, 3316, 4093, 4367, 3445, 4813, 8778, 3605, 8990, 9134, 9799, 3551, 9028, 3559, 9677, 3663, 4645, 3031, 8786, 9328, 4607, 4344, 4385, 9445, 4773, 2537, 3542, 9065, 3841, 2742, 9307, 4797, 2503, 2733, 3878, 4552, 4170, 3284, 3435, 9734, 4733, 3997, 3529, 2878, 2576, 4671, 4745, 4288, 9323, 9838, 3199, 8804, 2772, 4614, 3503, 9595, 3049, 9010, 3586, 4128, 9057, 9013, 8882, 9267, 9468, 3865, 4078, 4565, 9223, 4841, 2779, 4725, 3266, 3554, 4374, 8815, 2907, 2590, 2913, 9203, 9029, 4693, 4347, 9193, 4056, 9427, 8829, 3951, 2605, 2850, 4340, 4572, 9703, 4994, 3005, 9282, 9041, 2959, 9979, 9508, 8738, 2789, 2696, 8771, 9766, 3804, 2860, 4664, 2555, 4032, 9611, 4012, 4108, 4325, 4389, 2533, 3074, 3581, 3749, 3776, 4495, 4567, 4691, 4884, 4897, 9192, 2974, 3935, 2798, 3330, 4082, 2522, 9814, 9874, 4739, 2805, 4328, 4293, 9596, 9086, 9994, 8787, 8753, 9411, 9493, 4201, 9478, 3240, 4734, 9819, 4197, 3066, 3204, 3738, 9957, 9153, 9408, 2759, 2736, 3469, 4564, 3645, 3436, 3523, 4070, 4269, 8795, 2636, 3511, 9810, 3097, 8713, 9430, 9989, 4149, 3606, 4146, 9196, 9142, 3281, 9443, 9861, 2642, 3578, 9551, 3098, 2854, 2655, 4798, 3323, 3687, 4612, 3403, 9272, 8972, 3816, 2980, 4074, 4929, 8749, 3548, 8834, 3106, 2750, 4704, 9518, 9462, 2669, 9047, 4270, 2960, 4598, 3374, 3805, 4418, 9094, 9479, 3273, 3216, 9840, 9539, 3960, 2799, 2625, 2784, 3698, 4759, 9885, 3515, 3422, 9215, 3028, 3555, 4233, 3591, 9755, 3847, 4724, 4496, 4159, 8992, 4301]), noise_level = 0.5, shake_noise_level = 0.025, shake = 2.0, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.01, predictor = PredictPDPS.OpticalFlow.DualScaling(50, 1.0e-12), save_prefix = "img/lighthouse200x300_pdps_known_dualscaling_25_10000_100", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	0.07847825000135344	17036.45803843617	4.935377882355947	0.010713389784152977
2	0.125878750002812	16962.580060920995	4.99842491867975	0.020135884085078663
3	0.1272566670031665	16804.652424382446	5.055388445577434	0.030954338729909638
4	0.12999087500247697	16732.341397391105	5.1345324192768915	0.04376614490236346
5	0.13142158400296466	16579.607991965728	5.213224583444736	0.052849583526234443
6	0.1342553750037041	16350.04452615178	5.299547389251003	0.0638975549416601
7	0.13569775000360096	16026.606913932901	5.400917860698918	0.07353247247828838
8	0.13851366700328072	16047.573031167749	5.499715918372768	0.08153661028990276
9	0.13995237500421354	15920.789471680548	5.573963754612531	0.09764109545234873
10	0.1426947080035461	15565.132635905567	5.654217390094054	0.10195638542651707
11	0.14410104100352328	15518.920642774898	5.749799989301688	0.11776257313350132
12	0.14671850000195263	15306.986207027976	5.861150065730958	0.123495790080862
13	0.1480802920032147	15139.705441081313	5.923646616847024	0.13189642976662858
14	0.1507190000047558	14975.561276746837	6.032333531824252	0.14476055972752136
15	0.15218066700435884	14733.948612321537	6.153039425454581	0.1516049060670227
16	0.1549180010042619	14710.483255175746	6.216712879777415	0.16852494237885918
17	0.156300167003792	14597.28917907694	6.313167221019921	0.170284846067079
18	0.15886908300308278	14454.312784489039	6.417465762046019	0.17761602083904346
19	0.1603337080032361	14250.413925202414	6.47980765918417	0.18965694851530698
20	0.1627942500035715	14086.869865348554	6.5449180698752984	0.2058118617321264
30	0.22503100000358245	12950.540519629334	7.461933649397876	0.28143685995591283
40	0.2517657090029388	12148.897842620236	8.259049984497965	0.37453541066473395
50	0.2728457090033771	11202.204838323793	9.09929068121457	0.42615375671641664
60	0.29146308400231646	10645.48753378684	9.849174029624235	0.435394381481894
70	0.30985829200290027	10161.358916495943	10.674028024228644	0.5148420772375775
80	0.32869325000319805	9713.932686238672	11.451312320752036	0.5099919050665297
90	0.34699762500349607	9266.867818415647	12.256492297636516	0.5653657780399794
100	0.36546404200453253	8977.37663691389	12.991239987282556	0.6120592997349182
110	0.38812991700433486	8886.784132045155	13.676266729952989	0.6051287373494003
120	0.4116767500036076	8740.270928352194	14.438314796047473	0.6154229720816413
130	0.4312326670024049	8517.081838933736	15.134668305646384	0.6177514481017065
140	0.45030104200304777	8420.816790024033	15.779697835589792	0.6085083288549761
150	0.4700195840032393	8243.810180754603	16.379281567170633	0.6226157845743983
160	0.48994387500351877	8195.73260178427	17.009839041324444	0.625381077221685
170	0.5091105840019736	8218.93051432437	17.367578381065584	0.608461813654861
180	0.5279517500021029	8122.251186751368	17.793467108923384	0.5970890771717098
190	0.5471163340025669	8086.905219270705	18.076974445505346	0.5747078153586548
200	0.5662589170024148	7988.500842362778	18.557937734857585	0.5875038419717196
300	0.7522628340029769	7837.926023054734	22.538963083283974	0.6770518052080582
400	0.943045334002818	7777.209437662461	22.706388235542057	0.6860340716871715
500	1.1430440840013034	7717.389733471992	23.101820006093156	0.7016886097538404
600	1.3329047510014789	7835.639957700152	22.434940862555063	0.6450392921749074
700	1.5310700840018399	7689.921178390013	23.829047361634327	0.7147432929034929
800	1.7304210420024901	7728.71051143342	22.884318184670846	0.753428679822144
900	1.9228590830025496	7739.9679228981495	22.371914137492823	0.7184914767899522
1000	2.1118987910031137	7744.022504860623	22.52099245686763	0.788905400671483
1100	2.3059512070030905	7761.456976660025	24.08437415671335	0.7865449962867569
1200	2.4945209980032814	7737.178555988652	23.60918047761444	0.7423183070681133
1300	2.685645915003988	7863.849463040378	19.467753875267107	0.706126081081294
1400	2.8781293320043915	7843.936710043257	20.708975050666673	0.7060034487955791
1500	3.0699239150035282	7585.792248096678	25.961138886257302	0.7642901667269837
1600	3.271175123003559	7691.5576112959125	23.695405890171294	0.685002618538708
1700	3.465345665003042	7780.089072723008	24.428665280514117	0.7366904918471054
1800	3.650568248003765	7620.37559264491	25.445328362172756	0.7919369083979853
1900	3.8434997480053426	7751.293003736007	21.779640838312716	0.6902450058008714
2000	4.037925039005131	7672.657640476577	24.394431626734416	0.7600878530685065
2100	4.229848831004347	7724.205322938556	23.471222794965726	0.76273688195339
2200	4.4192532890047005	7604.850477582879	25.382521184683537	0.7873082836308405
2300	4.610538497005109	7739.4243007178775	23.813288709783187	0.7302252299835641
2400	4.809009913005866	7619.447853029132	26.683190120972778	0.7815611566274407
2500	5.012074371004928	7685.435859746609	24.27717861946933	0.7715793981666259
2600	5.195741288003774	7652.238497772989	28.91004668891091	0.8257441450208118
2700	5.373083538002902	7648.38022915034	30.518706705379568	0.8382311595364512
2800	5.556310163003218	7706.515223773732	30.996177189068973	0.8413025171220817
2900	5.741251538001961	7654.206011709735	31.141400595610797	0.8436350331825568
3000	5.922686704003354	7693.331654398914	31.110522993202917	0.8416736223487106
3100	6.107009329003631	7670.208871957504	31.205549330942528	0.8430709789211035
3200	6.2907362040041335	7725.722833108244	31.180686788904026	0.8429676311019796
3300	6.482518996004728	7694.123353363186	31.189147458659356	0.8415429461349337
3400	6.676048871004241	7706.042382197754	31.232545483796276	0.8439453146909939
3500	6.861348329004613	7666.083199974753	31.160850825215377	0.8426557525725716
3600	7.044663996004601	7728.769668922832	31.179425990232154	0.8428402552861912
3700	7.228280454004562	7738.513836448749	31.240955460124475	0.8439408578376663
3800	7.411722329004988	7598.368590468751	31.2118005676291	0.8439931360004346
3900	7.596577745005561	7684.730554812518	31.150119990083958	0.8413358390798881
4000	7.779387286005658	7666.934074355907	31.180713987257867	0.8426161705302042
4100	7.964223995004431	7615.968754843195	31.223353327160037	0.8441733217589305
4200	8.150852412003587	7741.898123279556	31.148745494715882	0.8407473695868262
4300	8.344424912003888	7740.783838114587	31.139532390875594	0.8408093737933949
4400	8.527182245003132	7626.054661169886	31.126653950975363	0.8425170385439206
4500	8.710631286003263	7747.836518233897	31.174754878943766	0.8419801602700999
4600	8.896703953003453	7696.2674621364185	31.189983023054108	0.8437217884059908
4700	9.080669245004174	7657.801905718443	31.126809227932036	0.842131239435176
4800	9.25867687000391	7752.850570803504	31.175896302485008	0.8421955577842917
4900	9.443001453004399	7647.863054551438	31.183532315295352	0.8425205691925546
5000	9.622842578004565	7669.258380460222	31.139836812386122	0.8425869868561013
5100	9.815733787005229	7682.243331392639	24.670365715964575	0.7221667897825793
5200	10.004177120004897	7628.444730235681	26.644443358893785	0.7724685501490903
5300	10.213401162005539	7714.676341676982	23.35700534098171	0.6944167427817027
5400	10.405843412005197	7714.9107759735625	22.49272223149902	0.6389513504850582
5500	10.593468703005783	7884.112518230224	20.819074445897655	0.5784282908747888
5600	10.787883578006586	7697.89551753498	23.305716379663526	0.702205714740738
5700	10.973885411007359	7767.222623225434	21.310067723979994	0.7280353763897479
5800	11.168643661007081	7800.496628031691	21.793203940477103	0.7647633824903312
5900	11.359190620007212	7757.717273894117	21.824713051575056	0.7449953757671087
6000	11.550779995006451	7649.426585745504	24.742697751960435	0.7917757535801655
6100	11.741168620006647	7762.493995480528	23.559085943881666	0.7662945672213459
6200	11.934018328007369	7649.537158880033	27.40039865630235	0.8519785245760316
6300	12.13782191100836	7685.187026903932	26.219032448032156	0.8434123947762533
6400	12.33100645300874	7590.777131475281	28.189123222119523	0.8616068902811078
6500	12.517581536008947	7594.928650350097	26.6852406045542	0.8486649643001133
6600	12.708591245009302	7701.580181195504	24.443741279825346	0.8122859192296943
6700	12.899211620009737	7693.992871632808	24.69580721158006	0.8059396651131028
6800	13.085869453008854	7608.282258861047	28.235807737260565	0.8433884208192676
6900	13.277050661008616	7648.643644364652	27.201416968081524	0.8577318847491414
7000	13.469837744007236	7557.389181679318	31.02165046002736	0.8882680973501424
7100	13.666459161007879	7615.679756643358	24.251552917937286	0.8294929872505047
7200	13.871251078007845	7602.589079546499	25.784492302157428	0.838339435135653
7300	14.063263578007536	7553.920479326034	30.13338954230885	0.8557642308402835
7400	14.254490495006394	7575.226992338968	29.39476377177165	0.8691081337299359
7500	14.441677203005383	7650.071798367271	28.32421805161986	0.8581281768042037
7600	14.629385787005958	7577.746533968806	34.074063008726185	0.8735484449891555
7700	14.81660928700694	7586.239559775316	31.25779859775222	0.8496429998526697
7800	15.00729128700732	7595.7206362050365	28.51063407841182	0.8274670958797692
7900	15.196891453006174	7800.26974942007	21.333628497749885	0.7885858483412885
8000	15.394051203005802	7772.90242007706	26.569195310478968	0.8353136064557075
8100	15.59203020300447	7721.566947093492	24.396986610693425	0.8365238750361479
8200	15.784520369004895	7603.770561619894	27.02476371704266	0.8470897032687662
8300	15.975208869005655	7593.078459443915	28.04317320748389	0.8561958830213214
8400	16.164911994004797	7660.091412125134	26.06297117618592	0.8166638453083283
8500	16.355335827005547	7625.680640635371	28.279460738404893	0.8642755113195683
8600	16.546153536006386	7603.139873465084	28.303767797315448	0.8428933353236407
8700	16.730534328005888	7554.293158059737	28.055576600418366	0.8518642804513167
8800	16.910016203006307	7558.908348048751	32.13871817867529	0.8648861989338597
8900	17.107602703006705	7582.126160913846	33.57279910912159	0.871057464007761
9000	17.29132037000636	7666.157847081241	33.98008956849969	0.8722243913382944
9100	17.475863911005945	7670.289431429251	34.10485415210146	0.8728164469418257
9200	17.659364869006822	7714.6933005005985	34.1731597185473	0.8739532179501237
9300	17.843324785008008	7659.5777333069145	34.18546943763582	0.8738861007823409
9400	18.027065410009527	7639.30398839451	34.21616323491242	0.8732956140873445
9500	18.207672869008093	7662.187920572952	34.17875908885027	0.8730874570395458
9600	18.39197361900733	7629.846620362918	34.221288128465915	0.8740771388073051
9700	18.586531327007833	7584.947165030572	34.24241647488628	0.8740278587870983
9800	18.777259786007562	7601.900796728516	34.246434608318395	0.8744835240397028
9900	18.962276411008133	7690.331255501628	34.23469907728131	0.8737870022897606
10000	19.147022661007213	7717.448905173308	34.19863432654449	0.8726587508021498


==> img/lighthouse200x300_pdps_known_greedy_25_10000_100.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 10000, save_results = true, save_images = true, save_images_iters = Set([5, 10000, 3000, 30, 5000, 1000, 1, 6000, 300, 2000, 2500, 7000, 3, 8000, 9000, 8700, 500, 25, 50, 7500, 2, 10, 4000, 250, 100]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([4986, 4700, 3634, 4576, 4901, 9676, 9923, 4522, 9773, 3406, 3672, 2841, 8908, 9835, 2876, 4978, 9802, 3337, 4136, 4150, 3293, 3220, 4888, 4030, 3324, 3982, 3298, 3646, 3719, 9614, 4011, 8897, 3855, 3111, 4584, 4081, 3163, 3914, 9523, 4582, 9306, 4687, 2989, 3762, 4021, 4357, 3408, 9883, 9266, 4962, 9387, 9909, 3326, 9439, 3711, 2874, 4738, 4836, 4464, 3271, 9776, 4587, 9329, 9152, 9956, 3319, 4527, 2746, 9246, 3943, 3292, 4238, 3651, 2920, 4720, 9374, 2570, 9593, 2783, 4811, 3105, 9277, 8714, 8845, 9816, 3570, 4169, 8723, 3288, 4548, 9175, 9168, 9618, 4910, 3557, 8918, 9164, 3382, 8769, 3937, 3338, 2982, 4282, 4951, 4764, 9464, 3044, 4817, 9558, 9698, 3587, 9070, 2775, 9318, 8928, 3628, 4783, 3167, 4272, 9319, 3089, 3135, 2932, 9667, 4243, 9448, 3938, 3423, 4803, 2999, 4051, 4672, 4280, 2684, 4392, 4232, 8974, 8915, 3728, 3148, 4383, 4644, 3809, 9126, 9433, 3617, 4342, 4961, 9710, 4060, 9852, 9960, 9440, 4918, 8751, 9117, 4151, 9701, 2713, 3571, 3722, 3507, 4156, 9165, 3140, 9521, 9489, 2724, 4984, 3362, 8776, 3526, 9045, 9524, 8998, 9054, 3063, 9820, 9345, 3792, 9513, 4126, 4229, 4413, 3450, 9859, 4172, 3043, 3052, 4329, 3835, 3015, 3856, 3815, 2536, 4756, 3691, 4153, 3495, 4796, 2863, 8824, 4352, 2901, 4923, 3008, 9477, 3877, 2895, 3979, 9535, 8930, 2748, 4125, 3614, 4643, 3092, 9902, 4105, 4945, 2756, 9517, 9888, 4649, 4017, 2983, 3844, 4726, 8935, 4826, 4682, 9938, 9851, 4343, 9869, 2504, 2761, 3696, 9566, 2978, 9791, 4663, 9365, 9429, 3115, 9401, 4757, 3172, 9567, 9125, 8705, 3690, 9344, 3080, 2692, 9097, 3965, 9661, 3334, 4991, 2682, 3359, 3447, 4953, 4515, 4658, 9490, 3242, 2979, 3817, 8811, 8784, 9845, 9317, 9382, 2541, 4531, 9592, 3931, 8766, 9103, 9393, 2950, 3926, 9452, 4189, 3396, 2556, 9497, 3471, 9058, 4117, 4045, 3702, 2571, 9629, 3340, 3344, 4377, 9785, 3347, 4896, 9903, 3192, 4772, 4326, 3616, 4877, 8721, 9836, 9925, 4824, 9981, 3322, 3380, 3773, 3806, 3110, 8836, 9552, 3356, 9511, 9238, 8861, 9258, 9953, 2518, 8823, 9231, 8822, 9917, 4606, 9793, 2617, 3021, 3117, 4206, 2714, 8973, 9189, 2927, 9968, 3463, 9663, 4003, 2510, 8916, 3289, 4443, 4878, 4558, 4066, 4354, 9123, 3519, 9901, 4037, 2691, 4147, 4610, 8762, 2672, 2628, 3917, 9331, 9986, 4840, 2896, 8742, 3870, 4145, 8826, 4141, 4400, 4088, 2853, 9683, 3385, 3307, 8967, 3641, 8704, 8910, 2935, 2608, 4317, 4000, 3784, 4471, 4786, 9904, 2803, 4597, 8785, 9606, 3508, 3438, 4842, 8715, 8934, 3599, 9060, 3566, 4513, 4998, 8825, 2813, 9864, 2574, 2609, 3156, 2852, 4749, 8980, 4220, 4712, 3265, 3056, 3837, 4018, 4371, 2650, 3309, 3697, 4375, 2997, 2641, 3609, 8707, 3037, 3038, 3990, 3759, 4847, 9763, 9005, 9035, 4267, 8865, 3407, 3118, 3267, 3971, 9473, 2871, 4473, 3649, 9009, 9179, 4958, 4444, 2633, 2758, 3737, 4054, 9565, 4058, 9127, 3352, 9326, 2652, 4758, 4380, 8757, 4165, 2946, 3764, 4630, 4605, 2925, 2788, 4737, 9449, 9406, 2683, 9745, 4499, 9732, 9586, 4264, 8759, 2595, 8743, 9147, 3235, 9316, 9974, 2632, 2604, 9185, 2802, 9538, 2688, 2809, 9679, 2915, 3505, 3247, 9685, 9178, 9648, 3460, 3274, 2585, 2719, 3832, 4115, 4364, 4541, 8708, 3188, 4883, 3501, 8728, 4478, 4743, 3291, 4414, 9403, 9514, 4071, 9105, 4476, 2666, 9151, 2637, 4419, 8740, 4965, 9867, 8989, 4294, 9982, 2859, 4210, 2884, 3429, 8821, 3880, 9815, 2513, 4812, 4839, 3882, 3686, 9729, 2557, 9598, 9717, 9008, 3622, 4594, 4699, 9788, 3861, 4075, 8867, 2767, 8717, 9577, 2988, 4200, 4905, 2521, 2612, 2796, 4235, 2855, 3905, 9537, 9935, 9599, 3077, 3625, 8932, 9597, 4434, 9463, 3955, 2695, 9024, 3901, 4087, 3684, 9106, 3346, 9442, 2711, 3387, 3692, 4052, 4529, 4062, 3399, 9796, 3541, 3087, 9850, 4526, 3862, 4791, 3579, 8877, 9754, 9346, 4916, 3026, 4092, 8933, 4297, 4602, 9792, 4754, 3099, 4585, 9531, 4580, 2829, 8755, 9846, 3164, 4488, 9206, 4307, 9525, 4048, 9879, 9352, 3070, 4568, 4850, 9296, 9114, 2611, 9515, 4437, 4224, 3775, 4532, 4255, 8767, 9978, 9080, 2833, 9209, 9409, 3744, 8831, 3238, 9066, 2514, 4103, 4121, 2638, 4885, 9313, 9158, 9719, 4174, 4912, 4882, 2717, 2739, 9195, 9212, 3160, 8947, 2971, 9684, 3769, 3493, 9828, 3534, 3360, 3707, 3584, 3807, 3480, 4907, 9510, 3120, 4939, 4859, 8712, 3567, 3585, 2839, 3143, 4547, 9484, 9079, 3954, 9170, 3335, 2872, 2851, 4714, 9801, 4236, 9549, 9056, 3130, 4854, 9875, 4729, 9761, 9481, 9384, 3547, 2969, 2916, 3012, 9116, 9254, 3627, 9459, 4891, 4429, 3132, 9093, 2551, 2720, 9756, 3708, 3398, 4253, 3823, 3799, 9987, 4468, 2965, 3748, 3522, 2575, 9017, 3863, 3282, 3142, 9780, 9027, 3725, 3228, 4566, 4970, 9016, 2731, 3517, 9394, 8945, 4181, 3621, 3357, 3145, 4806, 8725, 8862, 9007, 4296, 2600, 3798, 4248, 9680, 4963, 3328, 8800, 9797, 4875, 9309, 9942, 9572, 3186, 8837, 4474, 4727, 4360, 4999, 4005, 9417, 9767, 3314, 2569, 3055, 3144, 9817, 9999, 4134, 9637, 4241, 9204, 3442, 9973, 2500, 2808, 4871, 8942, 3091, 9420, 4072, 4971, 2958, 9854, 4016, 9194, 3787, 9068, 2791, 2827, 3152, 4239, 3234, 4716, 9555, 4410, 2785, 3660, 4709, 4446, 4619, 9813, 3187, 4788, 2512, 4378, 9918, 3561, 3138, 4575, 2986, 9623, 9498, 9996, 4265, 4964, 9702, 9424, 4110, 8955, 9249, 3896, 9894, 9361, 4827, 4942, 9990, 3518, 8711, 3996, 4830, 3721, 3456, 3009, 2834, 4295, 3818, 8750, 4881, 2930, 3829, 2923, 8894, 3112, 3046, 3667, 9748, 4430, 4904, 9135, 4753, 9880, 9455, 9446, 9176, 4039, 2768, 9285, 4656, 4833, 3401, 4521, 4717, 9800, 9980, 3200, 4654, 2806, 4642, 2663, 3283, 9583, 9916, 4631, 4518, 9569, 3185, 4674, 4973, 9724, 4006, 9362, 9144, 4440, 4492, 9881, 4114, 2552, 4708, 9688, 9764, 3214, 3086, 9458, 4084, 4887, 3932, 4480, 4283, 9335, 4723, 2562, 4320, 4763, 4222, 2567, 4124, 2942, 3327, 4315, 3315, 4992, 9076, 9321, 4591, 3678, 8913, 9993, 3589, 9853, 3565, 3854, 4586, 9516, 2618, 9694, 2875, 4809, 3594, 9081, 9260, 9560, 3998, 8978, 4853, 9210, 3126, 4183, 9681, 9777, 3027, 4167, 4192, 9325, 3867, 2674, 9343, 3846, 3446, 3202, 3626, 4186, 4805, 2821, 4211, 8828, 4482, 2693, 4316, 4127, 9696, 9348, 4422, 9622, 3778, 4624, 3910, 3911, 3215, 2592, 4692, 9678, 4609, 3913, 9376, 2781, 3665, 4026, 8805, 8995, 9795, 9405, 3256, 2643, 8969, 4178, 2667, 9871, 9082, 2614, 3884, 8846, 8833, 4249, 4928, 3486, 3777, 2762, 3969, 4615, 8791, 4113, 2565, 4242, 8956, 9723, 9486, 3107, 4502, 9369, 4702, 9122, 3454, 2964, 3895, 3802, 4370, 4678, 2847, 9183, 9349, 2635, 4207, 9811, 2838, 4822, 4509, 4040, 9363, 2743, 3203, 9930, 2858, 4425, 2745, 9536, 3169, 3772, 3833, 2938, 4832, 9115, 3182, 9542, 4603, 3987, 9738, 3391, 3597, 9908, 3162, 2766, 8780, 8996, 9447, 4903, 4914, 8911, 9059, 2782, 4069, 8888, 8733, 4974, 9905, 3716, 4002, 4677, 4356, 4322, 3183, 3662, 9553, 9269, 9133, 4765, 9261, 2553, 2967, 8752, 4937, 3637, 4771, 9826, 9895, 9740, 4581, 9759, 9715, 9931, 4902, 9966, 4009, 3379, 9615, 4661, 4728, 9201, 8987, 9327, 9395, 3069, 9954, 9428, 9855, 9617, 2505, 2528, 2898, 9337, 8793, 3417, 4313, 9263, 9274, 3537, 3440, 9779, 3064, 3224, 2828, 3331, 4968, 4676, 9095, 4203, 2770, 3709, 4694, 2991, 3992, 4279, 4417, 3261, 9100, 3195, 9794, 9847, 3161, 9046, 3623, 2976, 8853, 9052, 9575, 9714, 9487, 3650, 3553, 3741, 9229, 9025, 8842, 2751, 9783, 9582, 3735, 9873, 4157, 9613, 8991, 9075, 4162, 3191, 3040, 3481, 4519, 9602, 4683, 9962, 4258, 9166, 9653, 4426, 4180, 4787, 9574, 3285, 3659, 2564, 9136, 9522, 8872, 3562, 9399, 4244, 4995, 3894, 3897, 4259, 8976, 3532, 4593, 3959, 9419, 2694, 9988, 9798, 8949, 9787, 2596, 4675, 3780, 3824, 4382, 2728, 9436, 4790, 2747, 3017, 8874, 9311, 9849, 2588, 2704, 4020, 4158, 9023, 9205, 3888, 2703, 4767, 2735, 2888, 4004, 3763, 8965, 3906, 3088, 3257, 4715, 3325, 4941, 3262, 3790, 4465, 4057, 9211, 4401, 3268, 4412, 8722, 3084, 4076, 9899, 9961, 9713, 3732, 3618, 9770, 4555, 3402, 9682, 4608, 9233, 9824, 4184, 9563, 3194, 8706, 2945, 9509, 3270, 9652, 4335, 3045, 3428, 9143, 4273, 3081, 3488, 4442, 9502, 9656, 4449, 3723, 9368, 4386, 3244, 3339, 3223, 3640, 4338, 4523, 4815, 4943, 3834, 3409, 3073, 3246, 4148, 9279, 9283, 3159, 8718, 3991, 3237, 2544, 9063, 9474, 3278, 9015, 4245, 3964, 4177, 3774, 9391, 3916, 4900, 4097, 4573, 4083, 9893, 4793, 2606, 3742, 4373, 4472, 2715, 3724, 3065, 4752, 3836, 4312, 3843, 2926, 3632, 4333, 4397, 4895, 3312, 4849, 9708, 4860, 9499, 3123, 4458, 4358, 3419, 9034, 9378, 8927, 3873, 3208, 9590, 4779, 8858, 3779, 9646, 4302, 8903, 4744, 3306, 4761, 4843, 3545, 9077, 3639, 9700, 9336, 3248, 2832, 9412, 4292, 8914, 3412, 4934, 2790, 9967, 2668, 2826, 3528, 9760, 4696, 2933, 4493, 9019, 9220, 9579, 4740, 2502, 4616, 3781, 4129, 3730, 3543, 9657, 9781, 9213, 3100, 3752, 2598, 9655, 3007, 4305, 9541, 9940, 9255, 3866, 2992, 4969, 9878, 4932, 3050, 3478, 2529, 8709, 8883, 3701, 3604, 3838, 2940, 3444, 3921, 9389, 4398, 4303, 3333, 4351, 4774, 9132, 4196, 2577, 2673, 4735, 8732, 4456, 4814, 4470, 8979, 9612, 3513, 9642, 9877, 3999, 9053, 9043, 3386, 9339, 9782, 8924, 3970, 3516, 4416, 4029, 2880, 4274, 4604, 2550, 4467, 2658, 9067, 2649, 4281, 8939, 3177, 3168, 9475, 3239, 2886, 4122, 2581, 3451, 3661, 3668, 9253, 4792, 9705, 4252, 9021, 9099, 9778, 3427, 8950, 4789, 4346, 3521, 4368, 3468, 4055, 8902, 9844, 2737, 2830, 3355, 3656, 4171, 3860, 2819, 3902, 4655, 3476, 3629, 8957, 8835, 2689, 3552, 4144, 2849, 2944, 9998, 2644, 4966, 9111, 9454, 9355, 4256, 9607, 4967, 3575, 3303, 8775, 3230, 3958, 2548, 2955, 8720, 2970, 9444, 3290, 2773, 4008, 4844, 9742, 4825, 2943, 9271, 9102, 9128, 3219, 2744, 9300, 3694, 4987, 3462, 3949, 3994, 9889, 3254, 3467, 4310, 4639, 3869, 4500, 2815, 9771, 3151, 3673, 8905, 8819, 3102, 3889, 4794, 9357, 4111, 4173, 4080, 2616, 3103, 4574, 3887, 9697, 8849, 2622, 4501, 3263, 4334, 4228, 3768, 9418, 2887, 4670, 8892, 4719, 2994, 2755, 2753, 9083, 2857, 2710, 4569, 3619, 4732, 4778, 9250, 3891, 4420, 9862, 2549, 3054, 9827, 9031, 9372, 9150, 2699, 9379, 3822, 4647, 3733, 8959, 9528, 2885, 9914, 4625, 4308, 9160, 3879, 9964, 2626, 3392, 4485, 3302, 8820, 8863, 9749, 4477, 9733, 8730, 9441, 3795, 9674, 9431, 3189, 3612, 2947, 2659, 3136, 2525, 9280, 4331, 4909, 8701, 8789, 9227, 4865, 2538, 2867, 9351, 4278, 2879, 4195, 2584, 3383, 9959, 3893, 9937, 2572, 4680, 8756, 4028, 9422, 2685, 4463, 9751, 3029, 2972, 4831, 8841, 2846, 4394, 9660, 8895, 9768, 2877, 4182, 8735, 8982, 8765, 4254, 9544, 8854, 9884, 4561, 9829, 2881, 3924, 9920, 8839, 2968, 2837, 3904, 3758, 4415, 9601, 9295, 4460, 3682, 2646, 3390, 4516, 4023, 3388, 9651, 3849, 2597, 4013, 4179, 4212, 8881, 3746, 3497, 9200, 4160, 9268, 8777, 4846, 2922, 4611, 3395, 9808, 3349, 4684, 3430, 2591, 9892, 3057, 9265, 2778, 9333, 9314, 9668, 8860, 3789, 3127, 3975, 3133, 8997, 2698, 2890, 9293, 3512, 4219, 4452, 9485, 4022, 3432, 9746, 3564, 3685, 9312, 3147, 9434, 4407, 2835, 3367, 4353, 4538, 9308, 3907, 2729, 9949, 3472, 3062, 4695, 2542, 2909, 2656, 3615, 2524, 2687, 9262, 4251, 9292, 3368, 4266, 4669, 8953, 9927, 3134, 3431, 2509, 9171, 3714, 9896, 9943, 9036, 3227, 4590, 9556, 2647, 4975, 3085, 4116, 4168, 4408, 3950, 9156, 9627, 9946, 9138, 8880, 9699, 3414, 9585, 2836, 3993, 2517, 2631, 3226, 8922, 8788, 3674, 9807, 9897, 9182, 3782, 3814, 4930, 2627, 3944, 2547, 2948, 3598, 9774, 3671, 9472, 3755, 4099, 2900, 3989, 8840, 8960, 3939, 4086, 4919, 4038, 4540, 3853, 8961, 3974, 4033, 2716, 4318, 2615, 4065, 8864, 9805, 9984, 4931, 2985, 9120, 3718, 8898, 2508, 2697, 2545, 8802, 9087, 9235, 3372, 9239, 2580, 3946, 9437, 3287, 9706, 3919, 4543, 9415, 3500, 2593, 3437, 3706, 3676, 2630, 3277, 3900, 3643, 4997, 9639, 3592, 4497, 9476, 3502, 8782, 9247, 9014, 4130, 9245, 9671, 4486, 3857, 3494, 3225, 8971, 9529, 3093, 3166, 8852, 9218, 3966, 2995, 3384, 3734, 4920, 9186, 8871, 2527, 3683, 4260, 4204, 2587, 9728, 3514, 9030, 9533, 4506, 9167, 9610, 9690, 9140, 4454, 3601, 4838, 3378, 8844, 3473, 4988, 3705, 3174, 3631, 4135, 2844, 8774, 9145, 9568, 4807, 3006, 9970, 3930, 4653, 9303, 3608, 3232, 4348, 9457, 4876, 9675, 3433, 2546, 9248, 4623, 9812, 4393, 3981, 9370, 3655, 2501, 3258, 9762, 3794, 2566, 3540, 3153, 4628, 4143, 2586, 3524, 3071, 4851, 2702, 9101, 8724, 9591, 4748, 4475, 8984, 9975, 3549, 3366, 9507, 4535, 4570, 3317, 8891, 4972, 3963, 3218, 4484, 9971, 10000, 3765, 2670, 4487, 4855, 9332, 4077, 2893, 3483, 9695, 3363, 4926, 3158, 2954, 4024, 3915, 4441, 9334, 4563, 2732, 9230, 4217, 3754, 9890, 3510, 9084, 9221, 3404, 8792, 9822, 9856, 4372, 4852, 9004, 9832, 4577, 9711, 4713, 9064, 4507, 9259, 9404, 9356, 4225, 3441, 9720, 4213, 3791, 4202, 4944, 2856, 3119, 3652, 3245, 9425, 3364, 2951, 4275, 9237, 2738, 3176, 3122, 8999, 9377, 4588, 9645, 9644, 2845, 9139, 9562, 9721, 3058, 4287, 3731, 9018, 3020, 2602, 8921, 4762, 3677, 3381, 2824, 2861, 3206, 4286, 3713, 4746, 3053, 4770, 9273, 3803, 4285, 9091, 9636, 4892, 3729, 3504, 3743, 4629, 2866, 4214, 4404, 4332, 9347, 8783, 9821, 3470, 4776, 4327, 8988, 2949, 2734, 3095, 9320, 4193, 9172, 3786, 4246, 4101, 2787, 3067, 3014, 3940, 2953, 9315, 4381, 3157, 8801, 2765, 2862, 8737, 9032, 4450, 9570, 9727, 3757, 3740, 3648, 4455, 4952, 4652, 9527, 9085, 4498, 8907, 4007, 8807, 9664, 2961, 4578, 3394, 8884, 3859, 4562, 3602, 2654, 2905, 3956, 2690, 3574, 9806, 3770, 3000, 9121, 9341, 2957, 8726, 2573, 4336, 4025, 3033, 4868, 8886, 9301, 9467, 4731, 4889, 3851, 9354, 9530, 2675, 3825, 8876, 9089, 9939, 9948, 4703, 9848, 2996, 4046, 3657, 9410, 2924, 4589, 3198, 2526, 2709, 4906, 3297, 9842, 2883, 2561, 2657, 8890, 9236, 9364, 2804, 3530, 4799, 3068, 4323, 4894, 9501, 2624, 9804, 9945, 2975, 4504, 9858, 4191, 9616, 9040, 3886, 3196, 8806, 4240, 4034, 4512, 3365, 9322, 3201, 3568, 3828, 4898, 9162, 2919, 9026, 9451, 3923, 9396, 4925, 9456, 4890, 4698, 9716, 2620, 3350, 9289, 2795, 3059, 4250, 4648, 8906, 8741, 2579, 9834, 4557, 3128, 9224, 3016, 9997, 3181, 3370, 3858, 4311, 4989, 4533, 4457, 3972, 8964, 9074, 3903, 3259, 2582, 9775, 4319, 4324, 4742, 3279, 4528, 9119, 4665, 4015, 9049, 8878, 2621, 4617, 3465, 4955, 3461, 9919, 2727, 4095, 9494, 4298, 9936, 3083, 9001, 2921, 3121, 8813, 9198, 9941, 3681, 9256, 2966, 3165, 3509, 3868, 9217, 9388, 3819, 9207, 3593, 4959, 4163, 4858, 4431, 4537, 3453, 3205, 9483, 4466, 9039, 2952, 3700, 8710, 3973, 4710, 8923, 3986, 4300, 4927, 9693, 3962, 9900, 4534, 4828, 8843, 9397, 2607, 2941, 3644, 9098, 8904, 9911, 9000, 4223, 8889, 3019, 8770, 9609, 3253, 9366, 9090, 3550, 3850, 9020, 3922, 2558, 3001, 4546, 9564, 4447, 9423, 2998, 3525, 8703, 4395, 8925, 4044, 4049, 4990, 2776, 2963, 3658, 3925, 9866, 2990, 9413, 3252, 9264, 4862, 3928, 4433, 3693, 9350, 8966, 3977, 4027, 2540, 2911, 3852, 9550, 9709, 9033, 2769, 3124, 9208, 3496, 4362, 9491, 9159, 3255, 3358, 3680, 4306, 4545, 4747, 4689, 3345, 3909, 9353, 8879, 4064, 3801, 4091, 4947, 8851, 4977, 9038, 8946, 3039, 2662, 4636, 2678, 3620, 3449, 4818, 9381, 9050, 4804, 3751, 9557, 4688, 9299, 8754, 3082, 8917, 4284, 8838, 4291, 2700, 2757, 4208, 4880, 4618, 9191, 3703, 4423, 9288, 3393, 8758, 2934, 2956, 4634, 3276, 3613, 4819, 4668, 4137, 2973, 9526, 2814, 2539, 3243, 4096, 9972, 9225, 9958, 4869, 3179, 2873, 3420, 8963, 4390, 3318, 8764, 3353, 4848, 3576, 9924, 9744, 2812, 3556, 4376, 9650, 9580, 4983, 3375, 4870, 2676, 3821, 9496, 9741, 9587, 3229, 4795, 2563, 4954, 9913, 3170, 8731, 8931, 3952, 3010, 9222, 2801, 2583, 9872, 3269, 9965, 2648, 2816, 4768, 4637, 2870, 3933, 4524, 4583, 9735, 4550, 4194, 4483, 4705, 9534, 4421, 9784, 3788, 4154, 4508, 2578, 3727, 4226, 9863, 9758, 9672, 3116, 9088, 3209, 4981, 9243, 3452, 9505, 9882, 3590, 9604, 2708, 4980, 3607, 2899, 9736, 3747, 9985, 3920, 9398, 2741, 4718, 8739, 4112, 4175, 9276, 9665, 9244, 3753, 3499, 3421, 8744, 9055, 4641, 4985, 9837, 4915, 4659, 3022, 9069, 9725, 9298, 9951, 9643, 3582, 9426, 3793, 4262, 3569, 8799, 9304, 9003, 4402, 9216, 2664, 9547, 3538, 9929, 4751, 8812, 3633, 9631, 3041, 2660, 4277, 9620, 9933, 4237, 9823, 9012, 4940, 3079, 9704, 4681, 4571, 3249, 4359, 9750, 8803, 4517, 2794, 2842, 9722, 4823, 4459, 3300, 4107, 3004, 3104, 4014, 4188, 8929, 9630, 9666, 4257, 8772, 2800, 4491, 4063, 8870, 9006, 3011, 9154, 3883, 3983, 9184, 9886, 8983, 9044, 9540, 9673, 3030, 4330, 8798, 9726, 9173, 3294, 3171, 4366, 4539, 4821, 8700, 9242, 9275, 4462, 4922, 9833, 4428, 3260, 9860, 2962, 8781, 4365, 3222, 9619, 3826, 2771, 2679, 3812, 3489, 4620, 3527, 3985, 3457, 2848, 3280, 3756, 9952, 9471, 8746, 8797, 3957, 3726, 4205, 4276, 9632, 9921, 4019, 2619, 4551, 3301, 4913, 3295, 8794, 4396, 8941, 9504, 2831, 9188, 8958, 9730, 9977, 4131, 8977, 4556, 4957, 9432, 4411, 8944, 8716, 4388, 3075, 2823, 9743, 3491, 3736, 9503, 4554, 9305, 2645, 9092, 3193, 3811, 9037, 8856, 4686, 2686, 4982, 3839, 2671, 3342, 4837, 9146, 2910, 2531, 8768, 9625, 3797, 3624, 4640, 2977, 2928, 3539, 3190, 2706, 2763, 3076, 3642, 4050, 9488, 3988, 4355, 2532, 3704, 3096, 4339, 4079, 4711, 2603, 8808, 3712, 4345, 9581, 2810, 9790, 2891, 9991, 2740, 3885, 4960, 2535, 4304, 4979, 9359, 9559, 3320, 4427, 3664, 3595, 4600, 3610, 9757, 3827, 3094, 3881, 3479, 9141, 9868, 9392, 4155, 8986, 3654, 8868, 9129, 4690, 2818, 9839, 2707, 4369, 9983, 3464, 2661, 3942, 9786, 3558, 9686, 4646, 3299, 3321, 2820, 3783, 4379, 8900, 9624, 9659, 2629, 3560, 3929, 4866, 9669, 3647, 3813, 2730, 9461, 9232, 4461, 9324, 9963, 2929, 3023, 3531, 9640, 3275, 3840, 4187, 8855, 8702, 4736, 3426, 2601, 8920, 4560, 2705, 4047, 4271, 4432, 4132, 8968, 4120, 9691, 9737, 3750, 4094, 3968, 4073, 8847, 4363, 4635, 4938, 3573, 4956, 9286, 2984, 8885, 3715, 3842, 4218, 9512, 9825, 3669, 4391, 3024, 9647, 4190, 9270, 4053, 4777, 8796, 2515, 4864, 8817, 2594, 4657, 3490, 9635, 3351, 3424, 4845, 8975, 9500, 4784, 4802, 2903, 4721, 3042, 3830, 3710, 4061, 3443, 9435, 9062, 3371, 4775, 9373, 8936, 8912, 4673, 4031, 8940, 4666, 9022, 4289, 9628, 4685, 2749, 4140, 9163, 9658, 9712, 3484, 2722, 3761, 2523, 3875, 5000, 4873, 4123, 4542, 4109, 4911, 9772, 9284, 2610, 3207, 4780, 8857, 4924, 8952, 8859, 2506, 9470, 3572, 9011, 9789, 2677, 3180, 3336, 3341, 3425, 4781, 4667, 4707, 9252, 4579, 4098, 9922, 9202, 8832, 2981, 4059, 8810, 3032, 3675, 2726, 4494, 3002, 2840, 3251, 3308, 9072, 9584, 3373, 3745, 3831, 9573, 8736, 2560, 3536, 9241, 4451, 3139, 8818, 9199, 9302, 9482, 3264, 4769, 4221, 9578, 8875, 9548, 2792, 3150, 2825, 4438, 4216, 4834, 9870, 9753, 4996, 3025, 4445, 3376, 3405, 9407, 4626, 4808, 4627, 9226, 4409, 9310, 4231, 9375, 9465, 3487, 2701, 2516, 4387, 2534, 3154, 9915, 3114, 9561, 9219, 4697, 4215, 9492, 9932, 9240, 2543, 2725, 3149, 3485, 4230, 2760, 9554, 4453, 9934, 4917, 3129, 2640, 3078, 3231, 9641, 9402, 9532, 9689, 2904, 3876, 9976, 3580, 3653, 9421, 2936, 3101, 4309, 4439, 9495, 8993, 4599, 2897, 3332, 2653, 4722, 9358, 9589, 9177, 3927, 3533, 4549, 3286, 4950, 2918, 3109, 3984, 3113, 4553, 2519, 9876, 9649, 9042, 4510, 4782, 3600, 9113, 3455, 8909, 3611, 8896, 2764, 9234, 2774, 9197, 4632, 8962, 4933, 3892, 9278, 4520, 3377, 9110, 9169, 3699, 4261, 9367, 9380, 9843, 9291, 9944, 4857, 2902, 3250, 3908, 4595, 8848, 4525, 8747, 4139, 4872, 4874, 4633, 2793, 9002, 9926, 3544, 3874, 9061, 9891, 9469, 9654, 9109, 3635, 3845, 8727, 3036, 3666, 9148, 2639, 9330, 3305, 3720, 4119, 4899, 9576, 4436, 4936, 8761, 8763, 4879, 3090, 3173, 3934, 2892, 9187, 4544, 9438, 3003, 8887, 2634, 9340, 9588, 9605, 2914, 3695, 3995, 8994, 9865, 3416, 8985, 4638, 9928, 4622, 2843, 3155, 3596, 8866, 8938, 9287, 9414, 2613, 3563, 4435, 9400, 9181, 4090, 3918, 3630, 3766, 4089, 4337, 3389, 3948, 4406, 4142, 4867, 2777, 3211, 3415, 9910, 4592, 9149, 4010, 9294, 9752, 4861, 2754, 9107, 4481, 3474, 4730, 2712, 4503, 4530, 2623, 3137, 4166, 9803, 3348, 3397, 8937, 9731, 2908, 3890, 4706, 8970, 4106, 9480, 4399, 4621, 3434, 4863, 9621, 4263, 8899, 2865, 2869, 3108, 3871, 3477, 8954, 9137, 2723, 4350, 3506, 8719, 9460, 4835, 3354, 9155, 9131, 4946, 4290, 2894, 4651, 4810, 2752, 4976, 9157, 9048, 4816, 9818, 2889, 3343, 9281, 4479, 3670, 2987, 3072, 3980, 9545, 9251, 2807, 3400, 9906, 3767, 4384, 9112, 3588, 9371, 3978, 4234, 9600, 9638, 3760, 3717, 9297, 4601, 3535, 8981, 9670, 9360, 2718, 4893, 9051, 2817, 4043, 8745, 3061, 9078, 9071, 3872, 8926, 9161, 3212, 4650, 9453, 2882, 9769, 3361, 3498, 3146, 3418, 3796, 8760, 3899, 3178, 4349, 2520, 3936, 2917, 2868, 2589, 4662, 3197, 3175, 9912, 9190, 3369, 3131, 9662, 3583, 3210, 3125, 4227, 4138, 9466, 4750, 4068, 4511, 4829, 3458, 2780, 4036, 3638, 3217, 4321, 8734, 3941, 4001, 2665, 4856, 4067, 8773, 4514, 4886, 9898, 9118, 9603, 3820, 3272, 4921, 4755, 9633, 4660, 2993, 3048, 2811, 9887, 3912, 4405, 8779, 8943, 9520, 4152, 9692, 4198, 4536, 3864, 8830, 9857, 2651, 4403, 9626, 3961, 4741, 9385, 4185, 9992, 9174, 9519, 2864, 3689, 3413, 9608, 9290, 4613, 4935, 3304, 3241, 2937, 9546, 3013, 3313, 3945, 4908, 4701, 4766, 9214, 4341, 3141, 3810, 4199, 9257, 3603, 3233, 4424, 2906, 4679, 9830, 4164, 3060, 3785, 9594, 3310, 4247, 9831, 3967, 9124, 2786, 3448, 3184, 9634, 9104, 9543, 9383, 2822, 3051, 4448, 4490, 9707, 4268, 4596, 2599, 8814, 3466, 9096, 4948, 8869, 3410, 4100, 9739, 9765, 3329, 9342, 2797, 3739, 4161, 8893, 3221, 4102, 8919, 9390, 3035, 3213, 3577, 3236, 4361, 9506, 9809, 3808, 4505, 9841, 4469, 2559, 9338, 9969, 8809, 3546, 9718, 4133, 9228, 4042, 2507, 3411, 9947, 8901, 4209, 8790, 3047, 3947, 3482, 9450, 9130, 4041, 4118, 2530, 3679, 4314, 4801, 3459, 8748, 9180, 9995, 8816, 3520, 2939, 3953, 9950, 9955, 4299, 3848, 9416, 3475, 8850, 2511, 3034, 3800, 2568, 2721, 9386, 9687, 3771, 3898, 9108, 4800, 2931, 8827, 8948, 8729, 3492, 9073, 3311, 4104, 4785, 8951, 2680, 2912, 3018, 4820, 2554, 8873, 4085, 3636, 4489, 9571, 9747, 4035, 3439, 4559, 2681, 3296, 4176, 3976, 4993, 4949, 4760, 9907, 3688, 3316, 4093, 4367, 3445, 4813, 8778, 3605, 8990, 9134, 9799, 3551, 9028, 3559, 9677, 3663, 4645, 3031, 8786, 9328, 4607, 4344, 4385, 9445, 4773, 2537, 3542, 9065, 3841, 2742, 9307, 4797, 2503, 2733, 3878, 4552, 4170, 3284, 3435, 9734, 4733, 3997, 3529, 2878, 2576, 4671, 4745, 4288, 9323, 9838, 3199, 8804, 2772, 4614, 3503, 9595, 3049, 9010, 3586, 4128, 9057, 9013, 8882, 9267, 9468, 3865, 4078, 4565, 9223, 4841, 2779, 4725, 3266, 3554, 4374, 8815, 2907, 2590, 2913, 9203, 9029, 4693, 4347, 9193, 4056, 9427, 8829, 3951, 2605, 2850, 4340, 4572, 9703, 4994, 3005, 9282, 9041, 2959, 9979, 9508, 8738, 2789, 2696, 8771, 9766, 3804, 2860, 4664, 2555, 4032, 9611, 4012, 4108, 4325, 4389, 2533, 3074, 3581, 3749, 3776, 4495, 4567, 4691, 4884, 4897, 9192, 2974, 3935, 2798, 3330, 4082, 2522, 9814, 9874, 4739, 2805, 4328, 4293, 9596, 9086, 9994, 8787, 8753, 9411, 9493, 4201, 9478, 3240, 4734, 9819, 4197, 3066, 3204, 3738, 9957, 9153, 9408, 2759, 2736, 3469, 4564, 3645, 3436, 3523, 4070, 4269, 8795, 2636, 3511, 9810, 3097, 8713, 9430, 9989, 4149, 3606, 4146, 9196, 9142, 3281, 9443, 9861, 2642, 3578, 9551, 3098, 2854, 2655, 4798, 3323, 3687, 4612, 3403, 9272, 8972, 3816, 2980, 4074, 4929, 8749, 3548, 8834, 3106, 2750, 4704, 9518, 9462, 2669, 9047, 4270, 2960, 4598, 3374, 3805, 4418, 9094, 9479, 3273, 3216, 9840, 9539, 3960, 2799, 2625, 2784, 3698, 4759, 9885, 3515, 3422, 9215, 3028, 3555, 4233, 3591, 9755, 3847, 4724, 4496, 4159, 8992, 4301]), noise_level = 0.5, shake_noise_level = 0.025, shake = 2.0, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.01, save_prefix = "img/lighthouse200x300_pdps_known_greedy_25_10000_100", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	7.124999683583155e-6	17036.45803843617	4.935377882355947	0.010713389784152977
2	0.0035822499994537793	17005.560417624547	4.998207589706563	0.01988814288168803
3	0.005408957997133257	16855.054563555066	5.055096696300034	0.03046722045563678
4	0.008521040996129159	16790.136241122775	5.134168078687952	0.042956986076974665
5	0.010958373994071735	16629.149943309872	5.212865154030507	0.0519366050607807
6	0.013694456993107451	16426.789316149974	5.298507293783537	0.061843992931506546
7	0.015656581992516294	16097.100735669701	5.399829886140569	0.07136085884026376
8	0.018920123991847504	16116.916979692824	5.498539421053637	0.07933993950490874
9	0.020929415990394773	15969.663085552147	5.572664340525683	0.09571928552357853
10	0.023978165991138667	15608.302980626659	5.652806689198519	0.10015108125929446
11	0.025684165993880015	15564.188854993365	5.7481032983506655	0.11546322358208387
12	0.028571248993102927	15354.74785605062	5.8592205972289015	0.1208775269757118
13	0.03051512399542844	15199.733905913637	5.921466413103369	0.1282255044802945
14	0.03339208199395216	15041.236230905575	6.030307246489633	0.1404863205469008
15	0.03504508199330303	14781.956126008883	6.151487397194072	0.14868952596651555
16	0.03806283199082827	14755.11291035952	6.2148198326781925	0.16538466496797358
17	0.03988158198990277	14642.68445884907	6.3107347468603106	0.16698764688203724
18	0.04279708199101151	14502.81693463814	6.415477269370669	0.17392261047511853
19	0.04482195699165459	14294.30177873767	6.477390586626265	0.1860313731698366
20	0.047567248991981614	14129.928583070603	6.541965237749424	0.202061013991842
30	0.0709864159944118	13011.576058779858	7.455328894724839	0.2724775864060336
40	0.0937486659931892	12200.9245109395	8.250787688474693	0.3621460109353087
50	0.11706933299501543	11250.937895062005	9.085368978124242	0.4104097614571817
60	0.14005362499301555	10696.118751203954	9.829196817457277	0.4180552016674205
70	0.1633565829906729	10201.61762182791	10.649253483631595	0.4990395645855691
80	0.18574616699334	9758.332407240257	11.41721263415106	0.4902400119757914
90	0.21005837599295774	9288.848685696357	12.215761565317337	0.5508763927903333
100	0.23232941799142282	9019.700833505585	12.946391413218707	0.5969940369224787
110	0.255108917990583	8928.527733884055	13.621136896162566	0.5899211546107933
120	0.27762912599064293	8792.99396282242	14.36553138475863	0.594189370748901
130	0.29990162599278847	8573.201436410207	15.051931497627693	0.5950178591709615
140	0.3232387089919939	8461.729233355414	15.689076477685244	0.5886443161403365
150	0.34579433399267145	8288.301658440889	16.269635067456317	0.6005589892829012
160	0.3689815839934454	8236.552075932552	16.89702994183693	0.6062567697740356
170	0.39174287599598756	8265.627289151367	17.250727366275907	0.588345565865718
180	0.41465195899581886	8157.957320976002	17.657320527759804	0.5754266468950036
190	0.43711966699629556	8123.80819562639	17.91254899836778	0.5519243557875089
200	0.4617553329990187	8009.480126469524	18.38157302057577	0.569764425665262
300	0.6885516659967834	7878.26320310266	22.19047986295278	0.6568845951635686
400	0.9204042069977731	7807.615612978574	22.436462219695677	0.6678796223168971
500	1.1495333739985654	7757.257168037297	22.774835212650586	0.6777114106616076
600	1.3754655410011765	7869.741716183962	22.14404502826987	0.6241671482779658
700	1.6027228749990172	7723.64146240097	23.48848066000208	0.6921471332307361
800	1.8336385839975264	7773.751034358846	22.5516866533767	0.7312263423196796
900	2.0676466259974404	7781.847147713717	22.118889001317594	0.6931917809326124
1000	2.310973417996138	7794.6122858505505	22.268905446820845	0.7674882724903269
1100	2.5402752099980717	7812.78373053693	23.685156203485302	0.760583210262108
1200	2.770295709997299	7781.522126004886	23.234357876565834	0.7220626433028539
1300	3.000697917996149	7893.225211883683	19.410682435059606	0.6890414083714197
1400	3.230406750997645	7890.922035547943	20.54431023788279	0.683554709383423
1500	3.459884375999536	7629.782079472509	25.425931254061695	0.7412063234212949
1600	3.6866124590014806	7738.020632719124	23.34020139134756	0.6600280804010445
1700	3.9150581670000975	7862.508797874992	23.93647050835055	0.6969152210024698
1800	4.142503291997855	7655.136315087939	25.01063955165218	0.7711986059168895
1900	4.374713291999797	7797.576902331626	21.615948535831922	0.6699143673742503
2000	4.602782000998559	7718.376740267164	23.996976135125678	0.7332495277080697
2100	4.83065116799844	7764.277883172633	23.193318442320408	0.7405749918542021
2200	5.074830376997852	7648.529379530512	24.982858411811687	0.7664621139462601
2300	5.311619126998266	7784.911936856181	23.480577474561674	0.7038444085290932
2400	5.542947042999003	7687.459195447668	26.117139467288148	0.7525072352543786
2500	5.772490000999824	7726.674300255835	24.051153962551734	0.7518444711613119
2600	5.995461668000644	7580.449132032405	26.98218216576562	0.7964150280659832
2700	6.218283918002271	7567.9860616526275	27.7426664638201	0.8018519501084524
2800	6.4475004600026296	7622.604139951274	27.960989182242734	0.803180729745945
2900	6.670961710002302	7570.936037290475	28.014906894021586	0.8033949176646072
3000	6.896118876000401	7607.0695833384125	28.01827031560451	0.8034016634105263
3100	7.119705418001104	7586.511538850756	28.07758252990891	0.8049228273120627
3200	7.3466192510022665	7643.084665791703	28.05954089992418	0.8046035752455122
3300	7.570012334002968	7609.953117791355	28.06523450307435	0.8037825656141591
3400	7.801591209001344	7624.419951964357	28.060413804815134	0.8038100578804694
3500	8.035163459004252	7577.882513949423	28.043642956438212	0.803992856416007
3600	8.257859626002755	7646.712623562968	28.06834395411224	0.8040518053551386
3700	8.481642167003884	7656.054468598787	28.095439314567543	0.804772147238701
3800	8.704704542004038	7510.406721182857	28.06098900809897	0.804677276345052
3900	8.929912042003707	7601.828344495709	28.027505991295577	0.8032508471292805
4000	9.15451741700599	7581.912298288161	28.05379618972418	0.8035450140110598
4100	9.377568958007032	7530.283998537642	28.096061180606114	0.8044567190154781
4200	9.60345112500363	7656.934378644515	28.0499685184013	0.8031879007522054
4300	9.82586916600485	7653.212086870154	28.02582289603933	0.802990516613869
4400	10.048122041003808	7540.28831980639	28.01759616058902	0.8038210857592389
4500	10.270394291004777	7659.183264813966	28.05616701598588	0.8040212835995009
4600	10.493510582004092	7610.805598058685	28.042263762943072	0.8043519256126398
4700	10.72608799900263	7575.006939356926	28.03674628246124	0.8040909801588877
4800	10.956291499001964	7670.283781295868	28.052567720163704	0.8041269400903258
4900	11.178078124001331	7565.443945573561	28.06733421004019	0.8045377979901672
5000	11.402634165002382	7585.598798337519	28.041976279158366	0.8039938508170247
5100	11.631577457003004	7728.7960486788115	24.340760894976068	0.6973453149769083
5200	11.861152374003723	7675.61043273362	26.235067849388752	0.7482134114044182
5300	12.096961499002646	7764.901565750382	23.082796098212164	0.6662037456349079
5400	12.32611045700105	7718.172483966182	22.21048911424885	0.6229292354797219
5500	12.55146729000262	7920.342878824873	20.534459956700132	0.5584635991682589
5600	12.780171165002685	7765.532845575631	22.868296429449025	0.6632392436015196
5700	13.010032498004875	7807.293370699131	21.049598573190114	0.7099820180936158
5800	13.239077582005848	7840.806651803365	21.569222052706863	0.7444828540368285
5900	13.470437707004749	7776.265051918506	21.612155037709844	0.7317894003071036
6000	13.71520645700366	7682.253052063525	24.29422850589426	0.7787801075737567
6100	13.94448074900356	7818.000008506483	23.23960870486408	0.7398365208923444
6200	14.175271291005629	7687.756227085436	26.953192490494207	0.8339153236499837
6300	14.407310958005837	7730.9274051541615	25.819965895117253	0.8228059614413158
6400	14.641121125005157	7631.863998336707	27.682895380657605	0.8415808955724702
6500	14.872003042004508	7638.90535556041	26.199511580144215	0.8303347712813757
6600	15.10351279200404	7759.723109340081	24.191290756036715	0.7863820081877013
6700	15.333252667001943	7796.953445997621	24.48388991924981	0.7619657975491895
6800	15.56305629200142	7643.985851369589	27.61908658429908	0.8244387464136872
6900	15.79192704199886	7698.704742566354	26.79663778100359	0.8322972257366357
7000	16.02281450100054	7594.051159424391	30.409472423727912	0.8716742431474166
7100	16.257488251001632	7657.323028580704	24.03288027919941	0.8091248600601857
7200	16.500376792999305	7649.77536745661	25.414838451589876	0.8146379252551686
7300	16.742245834997448	7598.233174680432	29.43653694699918	0.8346099198275624
7400	16.976027126995177	7622.115859368963	29.131140266267845	0.8477674755285973
7500	17.210065126993868	7702.6808632594575	28.035272926373413	0.8368361612258537
7600	17.44119516799401	7625.85584118299	33.290401693941504	0.8508775582757991
7700	17.671922792997066	7634.761017272305	30.759278689326287	0.8269406495256427
7800	17.905286584998976	7647.539879839736	28.022309073484628	0.7999703955013072
7900	18.142341084996588	7861.254408815225	21.13960803363938	0.7632903130099297
8000	18.374244834998535	7838.451904557963	26.061525356230455	0.8070395603418474
8100	18.6073725440001	7761.534041195703	24.143540602040957	0.817065276302706
8200	18.835389628002304	7643.635355107091	26.557685656806854	0.828894852446601
8300	19.069195962001686	7636.126816556925	27.389525376000798	0.8361769586556528
8400	19.308399962003023	7710.871756177145	25.64828473202158	0.7923403994524948
8500	19.546465795003314	7668.661204153608	27.71484644223445	0.8463192932894836
8600	19.778259045004233	7657.834220524035	27.648174470195563	0.8170562117857257
8700	20.01114087800306	7598.8663224341535	27.459664123618044	0.8328564691645602
8800	20.23274683600539	7490.378633024954	30.266314329942876	0.8780040901642322
8900	20.453853294005967	7508.88359743431	31.086507871617645	0.8815292613545544
9000	20.68196175200501	7588.331190553592	31.328137197464248	0.8817768884404451
9100	20.90598112700536	7597.408606933482	31.424999202236744	0.8829974416070707
9200	21.128479293005512	7640.423590496774	31.4307775935448	0.8825820961144248
9300	21.352060043005622	7586.030777572996	31.461262357660367	0.8830510433485492
9400	21.575470251005754	7562.006468075819	31.478454832484132	0.8828073079425754
9500	21.799229543004913	7586.509426942824	31.421599519244072	0.8822836036594357
9600	22.020440460004465	7557.039202247019	31.457827565142477	0.883327250167247
9700	22.25458171000355	7510.6370134535955	31.482008964850703	0.8834098228174988
9800	22.4920105850033	7527.542150289123	31.50323825978028	0.8836777974931852
9900	22.718492335003248	7617.0824105654965	31.49402890966624	0.8829037307993244
10000	22.94198771000083	7644.247425753222	31.493537661556186	0.8832109369649804


==> img/lighthouse200x300_pdps_known_noprediction_25_10000_100.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 10000, save_results = true, save_images = true, save_images_iters = Set([5, 10000, 3000, 30, 5000, 1000, 1, 6000, 300, 2000, 2500, 7000, 3, 8000, 9000, 8700, 500, 25, 50, 7500, 2, 10, 4000, 250, 100]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([4986, 4700, 3634, 4576, 4901, 9676, 9923, 4522, 9773, 3406, 3672, 2841, 8908, 9835, 2876, 4978, 9802, 3337, 4136, 4150, 3293, 3220, 4888, 4030, 3324, 3982, 3298, 3646, 3719, 9614, 4011, 8897, 3855, 3111, 4584, 4081, 3163, 3914, 9523, 4582, 9306, 4687, 2989, 3762, 4021, 4357, 3408, 9883, 9266, 4962, 9387, 9909, 3326, 9439, 3711, 2874, 4738, 4836, 4464, 3271, 9776, 4587, 9329, 9152, 9956, 3319, 4527, 2746, 9246, 3943, 3292, 4238, 3651, 2920, 4720, 9374, 2570, 9593, 2783, 4811, 3105, 9277, 8714, 8845, 9816, 3570, 4169, 8723, 3288, 4548, 9175, 9168, 9618, 4910, 3557, 8918, 9164, 3382, 8769, 3937, 3338, 2982, 4282, 4951, 4764, 9464, 3044, 4817, 9558, 9698, 3587, 9070, 2775, 9318, 8928, 3628, 4783, 3167, 4272, 9319, 3089, 3135, 2932, 9667, 4243, 9448, 3938, 3423, 4803, 2999, 4051, 4672, 4280, 2684, 4392, 4232, 8974, 8915, 3728, 3148, 4383, 4644, 3809, 9126, 9433, 3617, 4342, 4961, 9710, 4060, 9852, 9960, 9440, 4918, 8751, 9117, 4151, 9701, 2713, 3571, 3722, 3507, 4156, 9165, 3140, 9521, 9489, 2724, 4984, 3362, 8776, 3526, 9045, 9524, 8998, 9054, 3063, 9820, 9345, 3792, 9513, 4126, 4229, 4413, 3450, 9859, 4172, 3043, 3052, 4329, 3835, 3015, 3856, 3815, 2536, 4756, 3691, 4153, 3495, 4796, 2863, 8824, 4352, 2901, 4923, 3008, 9477, 3877, 2895, 3979, 9535, 8930, 2748, 4125, 3614, 4643, 3092, 9902, 4105, 4945, 2756, 9517, 9888, 4649, 4017, 2983, 3844, 4726, 8935, 4826, 4682, 9938, 9851, 4343, 9869, 2504, 2761, 3696, 9566, 2978, 9791, 4663, 9365, 9429, 3115, 9401, 4757, 3172, 9567, 9125, 8705, 3690, 9344, 3080, 2692, 9097, 3965, 9661, 3334, 4991, 2682, 3359, 3447, 4953, 4515, 4658, 9490, 3242, 2979, 3817, 8811, 8784, 9845, 9317, 9382, 2541, 4531, 9592, 3931, 8766, 9103, 9393, 2950, 3926, 9452, 4189, 3396, 2556, 9497, 3471, 9058, 4117, 4045, 3702, 2571, 9629, 3340, 3344, 4377, 9785, 3347, 4896, 9903, 3192, 4772, 4326, 3616, 4877, 8721, 9836, 9925, 4824, 9981, 3322, 3380, 3773, 3806, 3110, 8836, 9552, 3356, 9511, 9238, 8861, 9258, 9953, 2518, 8823, 9231, 8822, 9917, 4606, 9793, 2617, 3021, 3117, 4206, 2714, 8973, 9189, 2927, 9968, 3463, 9663, 4003, 2510, 8916, 3289, 4443, 4878, 4558, 4066, 4354, 9123, 3519, 9901, 4037, 2691, 4147, 4610, 8762, 2672, 2628, 3917, 9331, 9986, 4840, 2896, 8742, 3870, 4145, 8826, 4141, 4400, 4088, 2853, 9683, 3385, 3307, 8967, 3641, 8704, 8910, 2935, 2608, 4317, 4000, 3784, 4471, 4786, 9904, 2803, 4597, 8785, 9606, 3508, 3438, 4842, 8715, 8934, 3599, 9060, 3566, 4513, 4998, 8825, 2813, 9864, 2574, 2609, 3156, 2852, 4749, 8980, 4220, 4712, 3265, 3056, 3837, 4018, 4371, 2650, 3309, 3697, 4375, 2997, 2641, 3609, 8707, 3037, 3038, 3990, 3759, 4847, 9763, 9005, 9035, 4267, 8865, 3407, 3118, 3267, 3971, 9473, 2871, 4473, 3649, 9009, 9179, 4958, 4444, 2633, 2758, 3737, 4054, 9565, 4058, 9127, 3352, 9326, 2652, 4758, 4380, 8757, 4165, 2946, 3764, 4630, 4605, 2925, 2788, 4737, 9449, 9406, 2683, 9745, 4499, 9732, 9586, 4264, 8759, 2595, 8743, 9147, 3235, 9316, 9974, 2632, 2604, 9185, 2802, 9538, 2688, 2809, 9679, 2915, 3505, 3247, 9685, 9178, 9648, 3460, 3274, 2585, 2719, 3832, 4115, 4364, 4541, 8708, 3188, 4883, 3501, 8728, 4478, 4743, 3291, 4414, 9403, 9514, 4071, 9105, 4476, 2666, 9151, 2637, 4419, 8740, 4965, 9867, 8989, 4294, 9982, 2859, 4210, 2884, 3429, 8821, 3880, 9815, 2513, 4812, 4839, 3882, 3686, 9729, 2557, 9598, 9717, 9008, 3622, 4594, 4699, 9788, 3861, 4075, 8867, 2767, 8717, 9577, 2988, 4200, 4905, 2521, 2612, 2796, 4235, 2855, 3905, 9537, 9935, 9599, 3077, 3625, 8932, 9597, 4434, 9463, 3955, 2695, 9024, 3901, 4087, 3684, 9106, 3346, 9442, 2711, 3387, 3692, 4052, 4529, 4062, 3399, 9796, 3541, 3087, 9850, 4526, 3862, 4791, 3579, 8877, 9754, 9346, 4916, 3026, 4092, 8933, 4297, 4602, 9792, 4754, 3099, 4585, 9531, 4580, 2829, 8755, 9846, 3164, 4488, 9206, 4307, 9525, 4048, 9879, 9352, 3070, 4568, 4850, 9296, 9114, 2611, 9515, 4437, 4224, 3775, 4532, 4255, 8767, 9978, 9080, 2833, 9209, 9409, 3744, 8831, 3238, 9066, 2514, 4103, 4121, 2638, 4885, 9313, 9158, 9719, 4174, 4912, 4882, 2717, 2739, 9195, 9212, 3160, 8947, 2971, 9684, 3769, 3493, 9828, 3534, 3360, 3707, 3584, 3807, 3480, 4907, 9510, 3120, 4939, 4859, 8712, 3567, 3585, 2839, 3143, 4547, 9484, 9079, 3954, 9170, 3335, 2872, 2851, 4714, 9801, 4236, 9549, 9056, 3130, 4854, 9875, 4729, 9761, 9481, 9384, 3547, 2969, 2916, 3012, 9116, 9254, 3627, 9459, 4891, 4429, 3132, 9093, 2551, 2720, 9756, 3708, 3398, 4253, 3823, 3799, 9987, 4468, 2965, 3748, 3522, 2575, 9017, 3863, 3282, 3142, 9780, 9027, 3725, 3228, 4566, 4970, 9016, 2731, 3517, 9394, 8945, 4181, 3621, 3357, 3145, 4806, 8725, 8862, 9007, 4296, 2600, 3798, 4248, 9680, 4963, 3328, 8800, 9797, 4875, 9309, 9942, 9572, 3186, 8837, 4474, 4727, 4360, 4999, 4005, 9417, 9767, 3314, 2569, 3055, 3144, 9817, 9999, 4134, 9637, 4241, 9204, 3442, 9973, 2500, 2808, 4871, 8942, 3091, 9420, 4072, 4971, 2958, 9854, 4016, 9194, 3787, 9068, 2791, 2827, 3152, 4239, 3234, 4716, 9555, 4410, 2785, 3660, 4709, 4446, 4619, 9813, 3187, 4788, 2512, 4378, 9918, 3561, 3138, 4575, 2986, 9623, 9498, 9996, 4265, 4964, 9702, 9424, 4110, 8955, 9249, 3896, 9894, 9361, 4827, 4942, 9990, 3518, 8711, 3996, 4830, 3721, 3456, 3009, 2834, 4295, 3818, 8750, 4881, 2930, 3829, 2923, 8894, 3112, 3046, 3667, 9748, 4430, 4904, 9135, 4753, 9880, 9455, 9446, 9176, 4039, 2768, 9285, 4656, 4833, 3401, 4521, 4717, 9800, 9980, 3200, 4654, 2806, 4642, 2663, 3283, 9583, 9916, 4631, 4518, 9569, 3185, 4674, 4973, 9724, 4006, 9362, 9144, 4440, 4492, 9881, 4114, 2552, 4708, 9688, 9764, 3214, 3086, 9458, 4084, 4887, 3932, 4480, 4283, 9335, 4723, 2562, 4320, 4763, 4222, 2567, 4124, 2942, 3327, 4315, 3315, 4992, 9076, 9321, 4591, 3678, 8913, 9993, 3589, 9853, 3565, 3854, 4586, 9516, 2618, 9694, 2875, 4809, 3594, 9081, 9260, 9560, 3998, 8978, 4853, 9210, 3126, 4183, 9681, 9777, 3027, 4167, 4192, 9325, 3867, 2674, 9343, 3846, 3446, 3202, 3626, 4186, 4805, 2821, 4211, 8828, 4482, 2693, 4316, 4127, 9696, 9348, 4422, 9622, 3778, 4624, 3910, 3911, 3215, 2592, 4692, 9678, 4609, 3913, 9376, 2781, 3665, 4026, 8805, 8995, 9795, 9405, 3256, 2643, 8969, 4178, 2667, 9871, 9082, 2614, 3884, 8846, 8833, 4249, 4928, 3486, 3777, 2762, 3969, 4615, 8791, 4113, 2565, 4242, 8956, 9723, 9486, 3107, 4502, 9369, 4702, 9122, 3454, 2964, 3895, 3802, 4370, 4678, 2847, 9183, 9349, 2635, 4207, 9811, 2838, 4822, 4509, 4040, 9363, 2743, 3203, 9930, 2858, 4425, 2745, 9536, 3169, 3772, 3833, 2938, 4832, 9115, 3182, 9542, 4603, 3987, 9738, 3391, 3597, 9908, 3162, 2766, 8780, 8996, 9447, 4903, 4914, 8911, 9059, 2782, 4069, 8888, 8733, 4974, 9905, 3716, 4002, 4677, 4356, 4322, 3183, 3662, 9553, 9269, 9133, 4765, 9261, 2553, 2967, 8752, 4937, 3637, 4771, 9826, 9895, 9740, 4581, 9759, 9715, 9931, 4902, 9966, 4009, 3379, 9615, 4661, 4728, 9201, 8987, 9327, 9395, 3069, 9954, 9428, 9855, 9617, 2505, 2528, 2898, 9337, 8793, 3417, 4313, 9263, 9274, 3537, 3440, 9779, 3064, 3224, 2828, 3331, 4968, 4676, 9095, 4203, 2770, 3709, 4694, 2991, 3992, 4279, 4417, 3261, 9100, 3195, 9794, 9847, 3161, 9046, 3623, 2976, 8853, 9052, 9575, 9714, 9487, 3650, 3553, 3741, 9229, 9025, 8842, 2751, 9783, 9582, 3735, 9873, 4157, 9613, 8991, 9075, 4162, 3191, 3040, 3481, 4519, 9602, 4683, 9962, 4258, 9166, 9653, 4426, 4180, 4787, 9574, 3285, 3659, 2564, 9136, 9522, 8872, 3562, 9399, 4244, 4995, 3894, 3897, 4259, 8976, 3532, 4593, 3959, 9419, 2694, 9988, 9798, 8949, 9787, 2596, 4675, 3780, 3824, 4382, 2728, 9436, 4790, 2747, 3017, 8874, 9311, 9849, 2588, 2704, 4020, 4158, 9023, 9205, 3888, 2703, 4767, 2735, 2888, 4004, 3763, 8965, 3906, 3088, 3257, 4715, 3325, 4941, 3262, 3790, 4465, 4057, 9211, 4401, 3268, 4412, 8722, 3084, 4076, 9899, 9961, 9713, 3732, 3618, 9770, 4555, 3402, 9682, 4608, 9233, 9824, 4184, 9563, 3194, 8706, 2945, 9509, 3270, 9652, 4335, 3045, 3428, 9143, 4273, 3081, 3488, 4442, 9502, 9656, 4449, 3723, 9368, 4386, 3244, 3339, 3223, 3640, 4338, 4523, 4815, 4943, 3834, 3409, 3073, 3246, 4148, 9279, 9283, 3159, 8718, 3991, 3237, 2544, 9063, 9474, 3278, 9015, 4245, 3964, 4177, 3774, 9391, 3916, 4900, 4097, 4573, 4083, 9893, 4793, 2606, 3742, 4373, 4472, 2715, 3724, 3065, 4752, 3836, 4312, 3843, 2926, 3632, 4333, 4397, 4895, 3312, 4849, 9708, 4860, 9499, 3123, 4458, 4358, 3419, 9034, 9378, 8927, 3873, 3208, 9590, 4779, 8858, 3779, 9646, 4302, 8903, 4744, 3306, 4761, 4843, 3545, 9077, 3639, 9700, 9336, 3248, 2832, 9412, 4292, 8914, 3412, 4934, 2790, 9967, 2668, 2826, 3528, 9760, 4696, 2933, 4493, 9019, 9220, 9579, 4740, 2502, 4616, 3781, 4129, 3730, 3543, 9657, 9781, 9213, 3100, 3752, 2598, 9655, 3007, 4305, 9541, 9940, 9255, 3866, 2992, 4969, 9878, 4932, 3050, 3478, 2529, 8709, 8883, 3701, 3604, 3838, 2940, 3444, 3921, 9389, 4398, 4303, 3333, 4351, 4774, 9132, 4196, 2577, 2673, 4735, 8732, 4456, 4814, 4470, 8979, 9612, 3513, 9642, 9877, 3999, 9053, 9043, 3386, 9339, 9782, 8924, 3970, 3516, 4416, 4029, 2880, 4274, 4604, 2550, 4467, 2658, 9067, 2649, 4281, 8939, 3177, 3168, 9475, 3239, 2886, 4122, 2581, 3451, 3661, 3668, 9253, 4792, 9705, 4252, 9021, 9099, 9778, 3427, 8950, 4789, 4346, 3521, 4368, 3468, 4055, 8902, 9844, 2737, 2830, 3355, 3656, 4171, 3860, 2819, 3902, 4655, 3476, 3629, 8957, 8835, 2689, 3552, 4144, 2849, 2944, 9998, 2644, 4966, 9111, 9454, 9355, 4256, 9607, 4967, 3575, 3303, 8775, 3230, 3958, 2548, 2955, 8720, 2970, 9444, 3290, 2773, 4008, 4844, 9742, 4825, 2943, 9271, 9102, 9128, 3219, 2744, 9300, 3694, 4987, 3462, 3949, 3994, 9889, 3254, 3467, 4310, 4639, 3869, 4500, 2815, 9771, 3151, 3673, 8905, 8819, 3102, 3889, 4794, 9357, 4111, 4173, 4080, 2616, 3103, 4574, 3887, 9697, 8849, 2622, 4501, 3263, 4334, 4228, 3768, 9418, 2887, 4670, 8892, 4719, 2994, 2755, 2753, 9083, 2857, 2710, 4569, 3619, 4732, 4778, 9250, 3891, 4420, 9862, 2549, 3054, 9827, 9031, 9372, 9150, 2699, 9379, 3822, 4647, 3733, 8959, 9528, 2885, 9914, 4625, 4308, 9160, 3879, 9964, 2626, 3392, 4485, 3302, 8820, 8863, 9749, 4477, 9733, 8730, 9441, 3795, 9674, 9431, 3189, 3612, 2947, 2659, 3136, 2525, 9280, 4331, 4909, 8701, 8789, 9227, 4865, 2538, 2867, 9351, 4278, 2879, 4195, 2584, 3383, 9959, 3893, 9937, 2572, 4680, 8756, 4028, 9422, 2685, 4463, 9751, 3029, 2972, 4831, 8841, 2846, 4394, 9660, 8895, 9768, 2877, 4182, 8735, 8982, 8765, 4254, 9544, 8854, 9884, 4561, 9829, 2881, 3924, 9920, 8839, 2968, 2837, 3904, 3758, 4415, 9601, 9295, 4460, 3682, 2646, 3390, 4516, 4023, 3388, 9651, 3849, 2597, 4013, 4179, 4212, 8881, 3746, 3497, 9200, 4160, 9268, 8777, 4846, 2922, 4611, 3395, 9808, 3349, 4684, 3430, 2591, 9892, 3057, 9265, 2778, 9333, 9314, 9668, 8860, 3789, 3127, 3975, 3133, 8997, 2698, 2890, 9293, 3512, 4219, 4452, 9485, 4022, 3432, 9746, 3564, 3685, 9312, 3147, 9434, 4407, 2835, 3367, 4353, 4538, 9308, 3907, 2729, 9949, 3472, 3062, 4695, 2542, 2909, 2656, 3615, 2524, 2687, 9262, 4251, 9292, 3368, 4266, 4669, 8953, 9927, 3134, 3431, 2509, 9171, 3714, 9896, 9943, 9036, 3227, 4590, 9556, 2647, 4975, 3085, 4116, 4168, 4408, 3950, 9156, 9627, 9946, 9138, 8880, 9699, 3414, 9585, 2836, 3993, 2517, 2631, 3226, 8922, 8788, 3674, 9807, 9897, 9182, 3782, 3814, 4930, 2627, 3944, 2547, 2948, 3598, 9774, 3671, 9472, 3755, 4099, 2900, 3989, 8840, 8960, 3939, 4086, 4919, 4038, 4540, 3853, 8961, 3974, 4033, 2716, 4318, 2615, 4065, 8864, 9805, 9984, 4931, 2985, 9120, 3718, 8898, 2508, 2697, 2545, 8802, 9087, 9235, 3372, 9239, 2580, 3946, 9437, 3287, 9706, 3919, 4543, 9415, 3500, 2593, 3437, 3706, 3676, 2630, 3277, 3900, 3643, 4997, 9639, 3592, 4497, 9476, 3502, 8782, 9247, 9014, 4130, 9245, 9671, 4486, 3857, 3494, 3225, 8971, 9529, 3093, 3166, 8852, 9218, 3966, 2995, 3384, 3734, 4920, 9186, 8871, 2527, 3683, 4260, 4204, 2587, 9728, 3514, 9030, 9533, 4506, 9167, 9610, 9690, 9140, 4454, 3601, 4838, 3378, 8844, 3473, 4988, 3705, 3174, 3631, 4135, 2844, 8774, 9145, 9568, 4807, 3006, 9970, 3930, 4653, 9303, 3608, 3232, 4348, 9457, 4876, 9675, 3433, 2546, 9248, 4623, 9812, 4393, 3981, 9370, 3655, 2501, 3258, 9762, 3794, 2566, 3540, 3153, 4628, 4143, 2586, 3524, 3071, 4851, 2702, 9101, 8724, 9591, 4748, 4475, 8984, 9975, 3549, 3366, 9507, 4535, 4570, 3317, 8891, 4972, 3963, 3218, 4484, 9971, 10000, 3765, 2670, 4487, 4855, 9332, 4077, 2893, 3483, 9695, 3363, 4926, 3158, 2954, 4024, 3915, 4441, 9334, 4563, 2732, 9230, 4217, 3754, 9890, 3510, 9084, 9221, 3404, 8792, 9822, 9856, 4372, 4852, 9004, 9832, 4577, 9711, 4713, 9064, 4507, 9259, 9404, 9356, 4225, 3441, 9720, 4213, 3791, 4202, 4944, 2856, 3119, 3652, 3245, 9425, 3364, 2951, 4275, 9237, 2738, 3176, 3122, 8999, 9377, 4588, 9645, 9644, 2845, 9139, 9562, 9721, 3058, 4287, 3731, 9018, 3020, 2602, 8921, 4762, 3677, 3381, 2824, 2861, 3206, 4286, 3713, 4746, 3053, 4770, 9273, 3803, 4285, 9091, 9636, 4892, 3729, 3504, 3743, 4629, 2866, 4214, 4404, 4332, 9347, 8783, 9821, 3470, 4776, 4327, 8988, 2949, 2734, 3095, 9320, 4193, 9172, 3786, 4246, 4101, 2787, 3067, 3014, 3940, 2953, 9315, 4381, 3157, 8801, 2765, 2862, 8737, 9032, 4450, 9570, 9727, 3757, 3740, 3648, 4455, 4952, 4652, 9527, 9085, 4498, 8907, 4007, 8807, 9664, 2961, 4578, 3394, 8884, 3859, 4562, 3602, 2654, 2905, 3956, 2690, 3574, 9806, 3770, 3000, 9121, 9341, 2957, 8726, 2573, 4336, 4025, 3033, 4868, 8886, 9301, 9467, 4731, 4889, 3851, 9354, 9530, 2675, 3825, 8876, 9089, 9939, 9948, 4703, 9848, 2996, 4046, 3657, 9410, 2924, 4589, 3198, 2526, 2709, 4906, 3297, 9842, 2883, 2561, 2657, 8890, 9236, 9364, 2804, 3530, 4799, 3068, 4323, 4894, 9501, 2624, 9804, 9945, 2975, 4504, 9858, 4191, 9616, 9040, 3886, 3196, 8806, 4240, 4034, 4512, 3365, 9322, 3201, 3568, 3828, 4898, 9162, 2919, 9026, 9451, 3923, 9396, 4925, 9456, 4890, 4698, 9716, 2620, 3350, 9289, 2795, 3059, 4250, 4648, 8906, 8741, 2579, 9834, 4557, 3128, 9224, 3016, 9997, 3181, 3370, 3858, 4311, 4989, 4533, 4457, 3972, 8964, 9074, 3903, 3259, 2582, 9775, 4319, 4324, 4742, 3279, 4528, 9119, 4665, 4015, 9049, 8878, 2621, 4617, 3465, 4955, 3461, 9919, 2727, 4095, 9494, 4298, 9936, 3083, 9001, 2921, 3121, 8813, 9198, 9941, 3681, 9256, 2966, 3165, 3509, 3868, 9217, 9388, 3819, 9207, 3593, 4959, 4163, 4858, 4431, 4537, 3453, 3205, 9483, 4466, 9039, 2952, 3700, 8710, 3973, 4710, 8923, 3986, 4300, 4927, 9693, 3962, 9900, 4534, 4828, 8843, 9397, 2607, 2941, 3644, 9098, 8904, 9911, 9000, 4223, 8889, 3019, 8770, 9609, 3253, 9366, 9090, 3550, 3850, 9020, 3922, 2558, 3001, 4546, 9564, 4447, 9423, 2998, 3525, 8703, 4395, 8925, 4044, 4049, 4990, 2776, 2963, 3658, 3925, 9866, 2990, 9413, 3252, 9264, 4862, 3928, 4433, 3693, 9350, 8966, 3977, 4027, 2540, 2911, 3852, 9550, 9709, 9033, 2769, 3124, 9208, 3496, 4362, 9491, 9159, 3255, 3358, 3680, 4306, 4545, 4747, 4689, 3345, 3909, 9353, 8879, 4064, 3801, 4091, 4947, 8851, 4977, 9038, 8946, 3039, 2662, 4636, 2678, 3620, 3449, 4818, 9381, 9050, 4804, 3751, 9557, 4688, 9299, 8754, 3082, 8917, 4284, 8838, 4291, 2700, 2757, 4208, 4880, 4618, 9191, 3703, 4423, 9288, 3393, 8758, 2934, 2956, 4634, 3276, 3613, 4819, 4668, 4137, 2973, 9526, 2814, 2539, 3243, 4096, 9972, 9225, 9958, 4869, 3179, 2873, 3420, 8963, 4390, 3318, 8764, 3353, 4848, 3576, 9924, 9744, 2812, 3556, 4376, 9650, 9580, 4983, 3375, 4870, 2676, 3821, 9496, 9741, 9587, 3229, 4795, 2563, 4954, 9913, 3170, 8731, 8931, 3952, 3010, 9222, 2801, 2583, 9872, 3269, 9965, 2648, 2816, 4768, 4637, 2870, 3933, 4524, 4583, 9735, 4550, 4194, 4483, 4705, 9534, 4421, 9784, 3788, 4154, 4508, 2578, 3727, 4226, 9863, 9758, 9672, 3116, 9088, 3209, 4981, 9243, 3452, 9505, 9882, 3590, 9604, 2708, 4980, 3607, 2899, 9736, 3747, 9985, 3920, 9398, 2741, 4718, 8739, 4112, 4175, 9276, 9665, 9244, 3753, 3499, 3421, 8744, 9055, 4641, 4985, 9837, 4915, 4659, 3022, 9069, 9725, 9298, 9951, 9643, 3582, 9426, 3793, 4262, 3569, 8799, 9304, 9003, 4402, 9216, 2664, 9547, 3538, 9929, 4751, 8812, 3633, 9631, 3041, 2660, 4277, 9620, 9933, 4237, 9823, 9012, 4940, 3079, 9704, 4681, 4571, 3249, 4359, 9750, 8803, 4517, 2794, 2842, 9722, 4823, 4459, 3300, 4107, 3004, 3104, 4014, 4188, 8929, 9630, 9666, 4257, 8772, 2800, 4491, 4063, 8870, 9006, 3011, 9154, 3883, 3983, 9184, 9886, 8983, 9044, 9540, 9673, 3030, 4330, 8798, 9726, 9173, 3294, 3171, 4366, 4539, 4821, 8700, 9242, 9275, 4462, 4922, 9833, 4428, 3260, 9860, 2962, 8781, 4365, 3222, 9619, 3826, 2771, 2679, 3812, 3489, 4620, 3527, 3985, 3457, 2848, 3280, 3756, 9952, 9471, 8746, 8797, 3957, 3726, 4205, 4276, 9632, 9921, 4019, 2619, 4551, 3301, 4913, 3295, 8794, 4396, 8941, 9504, 2831, 9188, 8958, 9730, 9977, 4131, 8977, 4556, 4957, 9432, 4411, 8944, 8716, 4388, 3075, 2823, 9743, 3491, 3736, 9503, 4554, 9305, 2645, 9092, 3193, 3811, 9037, 8856, 4686, 2686, 4982, 3839, 2671, 3342, 4837, 9146, 2910, 2531, 8768, 9625, 3797, 3624, 4640, 2977, 2928, 3539, 3190, 2706, 2763, 3076, 3642, 4050, 9488, 3988, 4355, 2532, 3704, 3096, 4339, 4079, 4711, 2603, 8808, 3712, 4345, 9581, 2810, 9790, 2891, 9991, 2740, 3885, 4960, 2535, 4304, 4979, 9359, 9559, 3320, 4427, 3664, 3595, 4600, 3610, 9757, 3827, 3094, 3881, 3479, 9141, 9868, 9392, 4155, 8986, 3654, 8868, 9129, 4690, 2818, 9839, 2707, 4369, 9983, 3464, 2661, 3942, 9786, 3558, 9686, 4646, 3299, 3321, 2820, 3783, 4379, 8900, 9624, 9659, 2629, 3560, 3929, 4866, 9669, 3647, 3813, 2730, 9461, 9232, 4461, 9324, 9963, 2929, 3023, 3531, 9640, 3275, 3840, 4187, 8855, 8702, 4736, 3426, 2601, 8920, 4560, 2705, 4047, 4271, 4432, 4132, 8968, 4120, 9691, 9737, 3750, 4094, 3968, 4073, 8847, 4363, 4635, 4938, 3573, 4956, 9286, 2984, 8885, 3715, 3842, 4218, 9512, 9825, 3669, 4391, 3024, 9647, 4190, 9270, 4053, 4777, 8796, 2515, 4864, 8817, 2594, 4657, 3490, 9635, 3351, 3424, 4845, 8975, 9500, 4784, 4802, 2903, 4721, 3042, 3830, 3710, 4061, 3443, 9435, 9062, 3371, 4775, 9373, 8936, 8912, 4673, 4031, 8940, 4666, 9022, 4289, 9628, 4685, 2749, 4140, 9163, 9658, 9712, 3484, 2722, 3761, 2523, 3875, 5000, 4873, 4123, 4542, 4109, 4911, 9772, 9284, 2610, 3207, 4780, 8857, 4924, 8952, 8859, 2506, 9470, 3572, 9011, 9789, 2677, 3180, 3336, 3341, 3425, 4781, 4667, 4707, 9252, 4579, 4098, 9922, 9202, 8832, 2981, 4059, 8810, 3032, 3675, 2726, 4494, 3002, 2840, 3251, 3308, 9072, 9584, 3373, 3745, 3831, 9573, 8736, 2560, 3536, 9241, 4451, 3139, 8818, 9199, 9302, 9482, 3264, 4769, 4221, 9578, 8875, 9548, 2792, 3150, 2825, 4438, 4216, 4834, 9870, 9753, 4996, 3025, 4445, 3376, 3405, 9407, 4626, 4808, 4627, 9226, 4409, 9310, 4231, 9375, 9465, 3487, 2701, 2516, 4387, 2534, 3154, 9915, 3114, 9561, 9219, 4697, 4215, 9492, 9932, 9240, 2543, 2725, 3149, 3485, 4230, 2760, 9554, 4453, 9934, 4917, 3129, 2640, 3078, 3231, 9641, 9402, 9532, 9689, 2904, 3876, 9976, 3580, 3653, 9421, 2936, 3101, 4309, 4439, 9495, 8993, 4599, 2897, 3332, 2653, 4722, 9358, 9589, 9177, 3927, 3533, 4549, 3286, 4950, 2918, 3109, 3984, 3113, 4553, 2519, 9876, 9649, 9042, 4510, 4782, 3600, 9113, 3455, 8909, 3611, 8896, 2764, 9234, 2774, 9197, 4632, 8962, 4933, 3892, 9278, 4520, 3377, 9110, 9169, 3699, 4261, 9367, 9380, 9843, 9291, 9944, 4857, 2902, 3250, 3908, 4595, 8848, 4525, 8747, 4139, 4872, 4874, 4633, 2793, 9002, 9926, 3544, 3874, 9061, 9891, 9469, 9654, 9109, 3635, 3845, 8727, 3036, 3666, 9148, 2639, 9330, 3305, 3720, 4119, 4899, 9576, 4436, 4936, 8761, 8763, 4879, 3090, 3173, 3934, 2892, 9187, 4544, 9438, 3003, 8887, 2634, 9340, 9588, 9605, 2914, 3695, 3995, 8994, 9865, 3416, 8985, 4638, 9928, 4622, 2843, 3155, 3596, 8866, 8938, 9287, 9414, 2613, 3563, 4435, 9400, 9181, 4090, 3918, 3630, 3766, 4089, 4337, 3389, 3948, 4406, 4142, 4867, 2777, 3211, 3415, 9910, 4592, 9149, 4010, 9294, 9752, 4861, 2754, 9107, 4481, 3474, 4730, 2712, 4503, 4530, 2623, 3137, 4166, 9803, 3348, 3397, 8937, 9731, 2908, 3890, 4706, 8970, 4106, 9480, 4399, 4621, 3434, 4863, 9621, 4263, 8899, 2865, 2869, 3108, 3871, 3477, 8954, 9137, 2723, 4350, 3506, 8719, 9460, 4835, 3354, 9155, 9131, 4946, 4290, 2894, 4651, 4810, 2752, 4976, 9157, 9048, 4816, 9818, 2889, 3343, 9281, 4479, 3670, 2987, 3072, 3980, 9545, 9251, 2807, 3400, 9906, 3767, 4384, 9112, 3588, 9371, 3978, 4234, 9600, 9638, 3760, 3717, 9297, 4601, 3535, 8981, 9670, 9360, 2718, 4893, 9051, 2817, 4043, 8745, 3061, 9078, 9071, 3872, 8926, 9161, 3212, 4650, 9453, 2882, 9769, 3361, 3498, 3146, 3418, 3796, 8760, 3899, 3178, 4349, 2520, 3936, 2917, 2868, 2589, 4662, 3197, 3175, 9912, 9190, 3369, 3131, 9662, 3583, 3210, 3125, 4227, 4138, 9466, 4750, 4068, 4511, 4829, 3458, 2780, 4036, 3638, 3217, 4321, 8734, 3941, 4001, 2665, 4856, 4067, 8773, 4514, 4886, 9898, 9118, 9603, 3820, 3272, 4921, 4755, 9633, 4660, 2993, 3048, 2811, 9887, 3912, 4405, 8779, 8943, 9520, 4152, 9692, 4198, 4536, 3864, 8830, 9857, 2651, 4403, 9626, 3961, 4741, 9385, 4185, 9992, 9174, 9519, 2864, 3689, 3413, 9608, 9290, 4613, 4935, 3304, 3241, 2937, 9546, 3013, 3313, 3945, 4908, 4701, 4766, 9214, 4341, 3141, 3810, 4199, 9257, 3603, 3233, 4424, 2906, 4679, 9830, 4164, 3060, 3785, 9594, 3310, 4247, 9831, 3967, 9124, 2786, 3448, 3184, 9634, 9104, 9543, 9383, 2822, 3051, 4448, 4490, 9707, 4268, 4596, 2599, 8814, 3466, 9096, 4948, 8869, 3410, 4100, 9739, 9765, 3329, 9342, 2797, 3739, 4161, 8893, 3221, 4102, 8919, 9390, 3035, 3213, 3577, 3236, 4361, 9506, 9809, 3808, 4505, 9841, 4469, 2559, 9338, 9969, 8809, 3546, 9718, 4133, 9228, 4042, 2507, 3411, 9947, 8901, 4209, 8790, 3047, 3947, 3482, 9450, 9130, 4041, 4118, 2530, 3679, 4314, 4801, 3459, 8748, 9180, 9995, 8816, 3520, 2939, 3953, 9950, 9955, 4299, 3848, 9416, 3475, 8850, 2511, 3034, 3800, 2568, 2721, 9386, 9687, 3771, 3898, 9108, 4800, 2931, 8827, 8948, 8729, 3492, 9073, 3311, 4104, 4785, 8951, 2680, 2912, 3018, 4820, 2554, 8873, 4085, 3636, 4489, 9571, 9747, 4035, 3439, 4559, 2681, 3296, 4176, 3976, 4993, 4949, 4760, 9907, 3688, 3316, 4093, 4367, 3445, 4813, 8778, 3605, 8990, 9134, 9799, 3551, 9028, 3559, 9677, 3663, 4645, 3031, 8786, 9328, 4607, 4344, 4385, 9445, 4773, 2537, 3542, 9065, 3841, 2742, 9307, 4797, 2503, 2733, 3878, 4552, 4170, 3284, 3435, 9734, 4733, 3997, 3529, 2878, 2576, 4671, 4745, 4288, 9323, 9838, 3199, 8804, 2772, 4614, 3503, 9595, 3049, 9010, 3586, 4128, 9057, 9013, 8882, 9267, 9468, 3865, 4078, 4565, 9223, 4841, 2779, 4725, 3266, 3554, 4374, 8815, 2907, 2590, 2913, 9203, 9029, 4693, 4347, 9193, 4056, 9427, 8829, 3951, 2605, 2850, 4340, 4572, 9703, 4994, 3005, 9282, 9041, 2959, 9979, 9508, 8738, 2789, 2696, 8771, 9766, 3804, 2860, 4664, 2555, 4032, 9611, 4012, 4108, 4325, 4389, 2533, 3074, 3581, 3749, 3776, 4495, 4567, 4691, 4884, 4897, 9192, 2974, 3935, 2798, 3330, 4082, 2522, 9814, 9874, 4739, 2805, 4328, 4293, 9596, 9086, 9994, 8787, 8753, 9411, 9493, 4201, 9478, 3240, 4734, 9819, 4197, 3066, 3204, 3738, 9957, 9153, 9408, 2759, 2736, 3469, 4564, 3645, 3436, 3523, 4070, 4269, 8795, 2636, 3511, 9810, 3097, 8713, 9430, 9989, 4149, 3606, 4146, 9196, 9142, 3281, 9443, 9861, 2642, 3578, 9551, 3098, 2854, 2655, 4798, 3323, 3687, 4612, 3403, 9272, 8972, 3816, 2980, 4074, 4929, 8749, 3548, 8834, 3106, 2750, 4704, 9518, 9462, 2669, 9047, 4270, 2960, 4598, 3374, 3805, 4418, 9094, 9479, 3273, 3216, 9840, 9539, 3960, 2799, 2625, 2784, 3698, 4759, 9885, 3515, 3422, 9215, 3028, 3555, 4233, 3591, 9755, 3847, 4724, 4496, 4159, 8992, 4301]), noise_level = 0.5, shake_noise_level = 0.025, shake = 2.0, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.01, save_prefix = "img/lighthouse200x300_pdps_known_noprediction_25_10000_100", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	9.708001016406342e-6	17036.45803843617	4.935377882355947	0.010713389784152977
2	0.0017561660024512094	16953.982229872745	4.996951115053242	0.020047220786496588
3	0.002408041003945982	16797.826355472273	5.049581345492502	0.03064139033286987
4	0.004128708002099302	16722.64423891444	5.125950189296367	0.04290224701244397
5	0.004889083000307437	16565.260299177837	5.205010288426281	0.051845438587315114
6	0.0066707910009427	16303.09590681632	5.291989347414374	0.06340170480049459
7	0.007308749001822434	15979.66493667604	5.391515063013472	0.07194511912542788
8	0.009118249003222445	16018.60231878147	5.490439519074318	0.07893729491804503
9	0.00975870700131054	15916.73045667418	5.563648595258847	0.09440485703495069
10	0.01155262300017057	15561.546665009913	5.645052095218579	0.0980814807890509
11	0.012197706997540081	15527.102969951895	5.729743131222867	0.11135870566989069
12	0.013933623995399103	15315.794731361615	5.836670397614412	0.11707551955847327
13	0.014583998996386072	15103.601148708354	5.907102894393077	0.12565146079342535
14	0.016399581996665802	14935.914103559016	6.016234299574846	0.13545831734869077
15	0.017036040997481905	14730.046523553325	6.134771258189279	0.13814554588802735
16	0.01880041600088589	14699.991625027593	6.198948166367119	0.15441980697052163
17	0.019445248999545584	14595.16044309087	6.292775677224719	0.15688696880450118
18	0.021136249000846874	14450.95796779549	6.38570407909663	0.16104107082560767
19	0.021765874000266194	14243.601601210072	6.456596342198092	0.17299945854441517
20	0.024014665999857243	14093.763317655681	6.518885653081329	0.18886173223374092
30	0.03554762400017353	12949.70269836576	7.415358870291224	0.2483237834417483
40	0.048027332002675394	12205.913778965432	8.137346179803469	0.31732082929324473
50	0.05978283200238366	11236.278490067747	8.998218348383938	0.36199026201271645
60	0.07195499800218386	10660.422040422722	9.719225128735328	0.3762504002726714
70	0.08348170600220328	10348.769677359473	10.289149229159708	0.41210275603213414
80	0.09593045600195182	9757.506016441796	11.230441329395775	0.4395071358819566
90	0.10756995600240771	9453.59329348224	11.683335880963842	0.458157468183665
100	0.1188910390046658	9290.160103906941	12.03372565725872	0.4913829175661606
110	0.12945020600454882	9235.402619595063	12.499209664125988	0.5027984824920722
120	0.14109212200492038	8977.38968924711	13.392019765972421	0.5253483428683159
130	0.152754372003983	8623.725742686269	14.3228706551188	0.5040021660762647
140	0.16425312200226472	8536.420780740818	14.944751811465105	0.5108307956123113
150	0.1766264130055788	8376.724368435222	15.288525603462721	0.514481286784982
160	0.18819816300310777	8415.928267819849	15.379938805963842	0.4970443480293968
170	0.200430872002471	8509.060078632017	15.239455820819101	0.4654795246083742
180	0.21178278800289263	8487.084474645264	15.00566399337956	0.4527289336622243
190	0.22368978800295736	8345.511863661623	15.743040825364448	0.44684869052066983
200	0.23487362100422615	8230.733022447332	16.21163469976909	0.4623708876524035
300	0.34956945500380243	8081.018959410755	17.79904748860339	0.5288158294399317
400	0.46663378800440114	8224.725902325476	16.464057153034062	0.5531744711164176
500	0.5825222460043733	7795.0991075379725	19.934625201469512	0.5962896134305585
600	0.6986907460050134	8179.772568606888	17.400362482593668	0.5070258768484017
700	0.8155191210025805	7914.760217455684	18.711872257101618	0.6073448630123536
800	0.9325401630012493	8018.501080836407	17.909043043777938	0.6447339704011886
900	1.050735913002427	7862.055631626904	18.83107475514574	0.6258904130658227
1000	1.165928080001322	7971.840882195843	18.394383075685877	0.7158346590326099
1100	1.283654872000625	7873.433634090949	19.815941775121708	0.7095595427344403
1200	1.4008929970004829	7883.678136339605	19.836655059875635	0.6600955437201131
1300	1.517135205998784	8179.99031639603	16.403883055956015	0.5968658257804901
1400	1.633694497999386	7866.313034624347	19.409376841475133	0.6227409314118015
1500	1.7527856640008395	7771.15753946309	20.044479747814883	0.6674222498651533
1600	1.8685326220002025	7860.799034944618	19.07678620431264	0.5933287218212976
1700	1.9863755379992654	7885.817498673551	20.098025781722203	0.6493065120749262
1800	2.1092185790002986	7738.519925546323	20.777137975809676	0.7273837470133798
1900	2.232136245998845	7892.227872888924	18.60884373228114	0.5928033668753656
2000	2.3491886209994846	7834.566046603618	19.95615002299726	0.671281701357809
2100	2.4653929129999597	7784.781593249617	20.70097375777012	0.6848966258914191
2200	2.5818185380012437	7754.773229572428	20.307294073459282	0.6924786526798918
2300	2.706880038000236	7909.901766467186	19.304388506909135	0.6458405783533897
2400	2.8238147880001634	7750.734078817733	20.701876054019536	0.7131609149513055
2500	2.9403812880009355	7738.861607042992	21.659009656505013	0.705314142059036
2600	3.0575650800019503	7591.781826029649	26.093278913233018	0.7875305557376205
2700	3.174453372001153	7567.690574459517	27.471863855936732	0.7995212056972174
2800	3.292533372001344	7622.491528061327	27.877359853842513	0.802462273515576
2900	3.4085231630015187	7571.135760477968	27.986338245503127	0.8031580143182596
3000	3.5264614550033	7607.065458155721	28.00819902513133	0.8033171965845896
3100	3.643995997001184	7586.492043900501	28.074013608858177	0.8048939246667616
3200	3.760931122000329	7643.0837809180175	28.058278984904504	0.804593515669493
3300	3.8773003299975244	7609.95211338731	28.06476955135863	0.8037789116422214
3400	3.9933882469995297	7624.42025879694	28.06024597628226	0.803808753079303
3500	4.109705288999976	7577.882455143606	28.043582009506245	0.8039923809007269
3600	4.226881164002407	7646.712582397214	28.06832244084488	0.8040516364300643
3700	4.342409331002273	7656.0544455580075	28.09543152208237	0.8047720860060309
3800	4.458506748003856	7510.406708066586	28.060986130999908	0.8046772539020219
3900	4.575350748003984	7601.828344238689	28.027504965833238	0.8032508390941424
4000	4.696313248001388	7581.912297752127	28.053795804933475	0.8035450110305823
4100	4.815360081000108	7530.283998361241	28.096061043863575	0.8044567179615612
4200	4.935934581000765	7656.934378547461	28.049968467786375	0.8031879003634808
4300	5.060787414000515	7653.212086786635	28.025822878034425	0.8029905164723755
4400	5.185075623001467	7540.288319755912	28.01759615410515	0.8038210857068301
4500	5.3034657900025195	7659.183264820814	28.056167013607425	0.8040212835807661
4600	5.420965082004841	7610.805598057222	28.042263762045607	0.804351925605771
4700	5.537286957005563	7575.00693935737	28.036746282140335	0.8040909801563667
4800	5.6551667070052645	7670.283781295904	28.05256772004572	0.8041269400894084
4900	5.773322624005232	7565.443945573514	28.0673342099966	0.8045377979898328
5000	5.889335040003061	7585.598798337485	28.041976279142137	0.8039938508169026
5100	6.0068492900027195	7889.459184487815	19.078611006960976	0.6223638255639902
5200	6.12813804000325	7657.471913450923	22.98620867230511	0.7188729655860707
5300	6.247350332003407	7725.960082572165	21.194684226570025	0.6308427963051498
5400	6.3663611660012975	7848.06267605921	19.150800621128685	0.5321990806813122
5500	6.483309082999767	8023.758787584419	18.367927152765933	0.4870502385494496
5600	6.60122062499795	7750.639277953999	19.950702775173493	0.6047097748393617
5700	6.717706207997253	8173.52148928882	16.57858163810984	0.6208994896663665
5800	6.834480291996442	8035.563501236549	18.064599458697746	0.6571717743758753
5900	6.950810750997334	8093.18647062451	17.25016059356018	0.6468366785149542
6000	7.067225333994429	7813.266888956161	20.077375466472386	0.7296052779420363
6100	7.183396249994985	7913.926515278316	19.16137107808467	0.6965171875527616
6200	7.3024837499979185	7869.998250208444	19.664788472583496	0.7925223418776901
6300	7.420540166996943	7876.144313476836	19.68111160984305	0.7942206337849326
6400	7.5390994169938494	7695.494967773657	21.890435387690626	0.8335077962018049
6500	7.657346874992072	7672.308451224257	22.20136943211535	0.8058818923555223
6600	7.7740971249950235	7809.516612665912	20.451390822580056	0.7733102894566503
6700	7.892702082994219	7697.675121211163	21.647212915729934	0.7816746859347508
6800	8.016642624992528	7669.445189264454	22.908921419926376	0.8058746832292204
6900	8.141085666993604	7667.77393764877	23.483955919980186	0.836837105689107
7000	8.262110541993025	7605.121906007546	25.054471027550864	0.8600308544108544
7100	8.38131612599318	7632.295822161217	22.873766812377404	0.7946214132261742
7200	8.500005041994882	7606.460904049656	24.302955627955146	0.8104713313774019
7300	8.624164999993809	7527.571908654317	29.28634169109038	0.8455195367940206
7400	8.74305229199308	7561.519622863256	27.67544198793314	0.8573464773404679
7500	8.862069916995097	7652.374275445207	26.29791908902746	0.8353517077190828
7600	8.981364416995348	7561.188701331953	30.21834328391263	0.8530286379733489
7700	9.099312958995142	7574.278060742619	29.259045401953856	0.8318813108153809
7800	9.217534083993087	7548.375343424622	26.6667130825588	0.8048032604269281
7900	9.335667042993009	7905.060165348379	18.979342240936926	0.7409114973141419
8000	9.454470542994386	7838.657288287278	22.310445253255843	0.7984174728886076
8100	9.573241001995484	7934.873973455932	18.938426953078768	0.7742082601999095
8200	9.690765501993155	7706.821534192649	21.541072512059223	0.8033565560716308
8300	9.808036043992615	7621.350641276149	24.21612199432635	0.8222771992047756
8400	9.925195543990412	7709.684813673302	21.66552919702896	0.7978374514166826
8500	10.0423379599888	7669.667700504704	23.895798084088543	0.835241063063143
8600	10.161349209989567	7588.731807330921	25.180219190452853	0.8391984492935058
8700	10.27988708499106	7688.592840603123	21.076616617196088	0.8025200389157217
8800	10.398310334989219	7511.6355268493035	27.29994357716579	0.8678437364300577
8900	10.51672704298835	7509.832313684788	30.14145404467706	0.878863271395146
9000	10.634314375987742	7588.212392726621	31.047767774537633	0.8809488530459654
9100	10.752414791990304	7597.263753074212	31.3305313216145	0.8827164894433174
9200	10.874380458990345	7640.35971581516	31.397908033987484	0.8824827205123169
9300	10.998580375991878	7586.012633046945	31.44962194736765	0.8830155144692639
9400	11.118212625991873	7562.006475094966	31.474288442347106	0.8827945736076992
9500	11.235481375992094	7586.510362194441	31.42004610450087	0.8822788963179874
9600	11.353153125990502	7557.037845703279	31.4572656942211	0.8833255455822046
9700	11.472090167993883	7510.637361390374	31.481805205270312	0.8834092169598889
9800	11.590231792994018	7527.542141565878	31.50316517239991	0.8836775817076438
9900	11.708798042993294	7617.082434987933	31.494002298860284	0.882903653057579
10000	11.825735334990895	7644.2474238848645	31.493527852232184	0.883210908048831


==> img/lighthouse200x300_pdps_known_primalonly_25_10000_100.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 10000, save_results = true, save_images = true, save_images_iters = Set([5, 10000, 3000, 30, 5000, 1000, 1, 6000, 300, 2000, 2500, 7000, 3, 8000, 9000, 8700, 500, 25, 50, 7500, 2, 10, 4000, 250, 100]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([4986, 4700, 3634, 4576, 4901, 9676, 9923, 4522, 9773, 3406, 3672, 2841, 8908, 9835, 2876, 4978, 9802, 3337, 4136, 4150, 3293, 3220, 4888, 4030, 3324, 3982, 3298, 3646, 3719, 9614, 4011, 8897, 3855, 3111, 4584, 4081, 3163, 3914, 9523, 4582, 9306, 4687, 2989, 3762, 4021, 4357, 3408, 9883, 9266, 4962, 9387, 9909, 3326, 9439, 3711, 2874, 4738, 4836, 4464, 3271, 9776, 4587, 9329, 9152, 9956, 3319, 4527, 2746, 9246, 3943, 3292, 4238, 3651, 2920, 4720, 9374, 2570, 9593, 2783, 4811, 3105, 9277, 8714, 8845, 9816, 3570, 4169, 8723, 3288, 4548, 9175, 9168, 9618, 4910, 3557, 8918, 9164, 3382, 8769, 3937, 3338, 2982, 4282, 4951, 4764, 9464, 3044, 4817, 9558, 9698, 3587, 9070, 2775, 9318, 8928, 3628, 4783, 3167, 4272, 9319, 3089, 3135, 2932, 9667, 4243, 9448, 3938, 3423, 4803, 2999, 4051, 4672, 4280, 2684, 4392, 4232, 8974, 8915, 3728, 3148, 4383, 4644, 3809, 9126, 9433, 3617, 4342, 4961, 9710, 4060, 9852, 9960, 9440, 4918, 8751, 9117, 4151, 9701, 2713, 3571, 3722, 3507, 4156, 9165, 3140, 9521, 9489, 2724, 4984, 3362, 8776, 3526, 9045, 9524, 8998, 9054, 3063, 9820, 9345, 3792, 9513, 4126, 4229, 4413, 3450, 9859, 4172, 3043, 3052, 4329, 3835, 3015, 3856, 3815, 2536, 4756, 3691, 4153, 3495, 4796, 2863, 8824, 4352, 2901, 4923, 3008, 9477, 3877, 2895, 3979, 9535, 8930, 2748, 4125, 3614, 4643, 3092, 9902, 4105, 4945, 2756, 9517, 9888, 4649, 4017, 2983, 3844, 4726, 8935, 4826, 4682, 9938, 9851, 4343, 9869, 2504, 2761, 3696, 9566, 2978, 9791, 4663, 9365, 9429, 3115, 9401, 4757, 3172, 9567, 9125, 8705, 3690, 9344, 3080, 2692, 9097, 3965, 9661, 3334, 4991, 2682, 3359, 3447, 4953, 4515, 4658, 9490, 3242, 2979, 3817, 8811, 8784, 9845, 9317, 9382, 2541, 4531, 9592, 3931, 8766, 9103, 9393, 2950, 3926, 9452, 4189, 3396, 2556, 9497, 3471, 9058, 4117, 4045, 3702, 2571, 9629, 3340, 3344, 4377, 9785, 3347, 4896, 9903, 3192, 4772, 4326, 3616, 4877, 8721, 9836, 9925, 4824, 9981, 3322, 3380, 3773, 3806, 3110, 8836, 9552, 3356, 9511, 9238, 8861, 9258, 9953, 2518, 8823, 9231, 8822, 9917, 4606, 9793, 2617, 3021, 3117, 4206, 2714, 8973, 9189, 2927, 9968, 3463, 9663, 4003, 2510, 8916, 3289, 4443, 4878, 4558, 4066, 4354, 9123, 3519, 9901, 4037, 2691, 4147, 4610, 8762, 2672, 2628, 3917, 9331, 9986, 4840, 2896, 8742, 3870, 4145, 8826, 4141, 4400, 4088, 2853, 9683, 3385, 3307, 8967, 3641, 8704, 8910, 2935, 2608, 4317, 4000, 3784, 4471, 4786, 9904, 2803, 4597, 8785, 9606, 3508, 3438, 4842, 8715, 8934, 3599, 9060, 3566, 4513, 4998, 8825, 2813, 9864, 2574, 2609, 3156, 2852, 4749, 8980, 4220, 4712, 3265, 3056, 3837, 4018, 4371, 2650, 3309, 3697, 4375, 2997, 2641, 3609, 8707, 3037, 3038, 3990, 3759, 4847, 9763, 9005, 9035, 4267, 8865, 3407, 3118, 3267, 3971, 9473, 2871, 4473, 3649, 9009, 9179, 4958, 4444, 2633, 2758, 3737, 4054, 9565, 4058, 9127, 3352, 9326, 2652, 4758, 4380, 8757, 4165, 2946, 3764, 4630, 4605, 2925, 2788, 4737, 9449, 9406, 2683, 9745, 4499, 9732, 9586, 4264, 8759, 2595, 8743, 9147, 3235, 9316, 9974, 2632, 2604, 9185, 2802, 9538, 2688, 2809, 9679, 2915, 3505, 3247, 9685, 9178, 9648, 3460, 3274, 2585, 2719, 3832, 4115, 4364, 4541, 8708, 3188, 4883, 3501, 8728, 4478, 4743, 3291, 4414, 9403, 9514, 4071, 9105, 4476, 2666, 9151, 2637, 4419, 8740, 4965, 9867, 8989, 4294, 9982, 2859, 4210, 2884, 3429, 8821, 3880, 9815, 2513, 4812, 4839, 3882, 3686, 9729, 2557, 9598, 9717, 9008, 3622, 4594, 4699, 9788, 3861, 4075, 8867, 2767, 8717, 9577, 2988, 4200, 4905, 2521, 2612, 2796, 4235, 2855, 3905, 9537, 9935, 9599, 3077, 3625, 8932, 9597, 4434, 9463, 3955, 2695, 9024, 3901, 4087, 3684, 9106, 3346, 9442, 2711, 3387, 3692, 4052, 4529, 4062, 3399, 9796, 3541, 3087, 9850, 4526, 3862, 4791, 3579, 8877, 9754, 9346, 4916, 3026, 4092, 8933, 4297, 4602, 9792, 4754, 3099, 4585, 9531, 4580, 2829, 8755, 9846, 3164, 4488, 9206, 4307, 9525, 4048, 9879, 9352, 3070, 4568, 4850, 9296, 9114, 2611, 9515, 4437, 4224, 3775, 4532, 4255, 8767, 9978, 9080, 2833, 9209, 9409, 3744, 8831, 3238, 9066, 2514, 4103, 4121, 2638, 4885, 9313, 9158, 9719, 4174, 4912, 4882, 2717, 2739, 9195, 9212, 3160, 8947, 2971, 9684, 3769, 3493, 9828, 3534, 3360, 3707, 3584, 3807, 3480, 4907, 9510, 3120, 4939, 4859, 8712, 3567, 3585, 2839, 3143, 4547, 9484, 9079, 3954, 9170, 3335, 2872, 2851, 4714, 9801, 4236, 9549, 9056, 3130, 4854, 9875, 4729, 9761, 9481, 9384, 3547, 2969, 2916, 3012, 9116, 9254, 3627, 9459, 4891, 4429, 3132, 9093, 2551, 2720, 9756, 3708, 3398, 4253, 3823, 3799, 9987, 4468, 2965, 3748, 3522, 2575, 9017, 3863, 3282, 3142, 9780, 9027, 3725, 3228, 4566, 4970, 9016, 2731, 3517, 9394, 8945, 4181, 3621, 3357, 3145, 4806, 8725, 8862, 9007, 4296, 2600, 3798, 4248, 9680, 4963, 3328, 8800, 9797, 4875, 9309, 9942, 9572, 3186, 8837, 4474, 4727, 4360, 4999, 4005, 9417, 9767, 3314, 2569, 3055, 3144, 9817, 9999, 4134, 9637, 4241, 9204, 3442, 9973, 2500, 2808, 4871, 8942, 3091, 9420, 4072, 4971, 2958, 9854, 4016, 9194, 3787, 9068, 2791, 2827, 3152, 4239, 3234, 4716, 9555, 4410, 2785, 3660, 4709, 4446, 4619, 9813, 3187, 4788, 2512, 4378, 9918, 3561, 3138, 4575, 2986, 9623, 9498, 9996, 4265, 4964, 9702, 9424, 4110, 8955, 9249, 3896, 9894, 9361, 4827, 4942, 9990, 3518, 8711, 3996, 4830, 3721, 3456, 3009, 2834, 4295, 3818, 8750, 4881, 2930, 3829, 2923, 8894, 3112, 3046, 3667, 9748, 4430, 4904, 9135, 4753, 9880, 9455, 9446, 9176, 4039, 2768, 9285, 4656, 4833, 3401, 4521, 4717, 9800, 9980, 3200, 4654, 2806, 4642, 2663, 3283, 9583, 9916, 4631, 4518, 9569, 3185, 4674, 4973, 9724, 4006, 9362, 9144, 4440, 4492, 9881, 4114, 2552, 4708, 9688, 9764, 3214, 3086, 9458, 4084, 4887, 3932, 4480, 4283, 9335, 4723, 2562, 4320, 4763, 4222, 2567, 4124, 2942, 3327, 4315, 3315, 4992, 9076, 9321, 4591, 3678, 8913, 9993, 3589, 9853, 3565, 3854, 4586, 9516, 2618, 9694, 2875, 4809, 3594, 9081, 9260, 9560, 3998, 8978, 4853, 9210, 3126, 4183, 9681, 9777, 3027, 4167, 4192, 9325, 3867, 2674, 9343, 3846, 3446, 3202, 3626, 4186, 4805, 2821, 4211, 8828, 4482, 2693, 4316, 4127, 9696, 9348, 4422, 9622, 3778, 4624, 3910, 3911, 3215, 2592, 4692, 9678, 4609, 3913, 9376, 2781, 3665, 4026, 8805, 8995, 9795, 9405, 3256, 2643, 8969, 4178, 2667, 9871, 9082, 2614, 3884, 8846, 8833, 4249, 4928, 3486, 3777, 2762, 3969, 4615, 8791, 4113, 2565, 4242, 8956, 9723, 9486, 3107, 4502, 9369, 4702, 9122, 3454, 2964, 3895, 3802, 4370, 4678, 2847, 9183, 9349, 2635, 4207, 9811, 2838, 4822, 4509, 4040, 9363, 2743, 3203, 9930, 2858, 4425, 2745, 9536, 3169, 3772, 3833, 2938, 4832, 9115, 3182, 9542, 4603, 3987, 9738, 3391, 3597, 9908, 3162, 2766, 8780, 8996, 9447, 4903, 4914, 8911, 9059, 2782, 4069, 8888, 8733, 4974, 9905, 3716, 4002, 4677, 4356, 4322, 3183, 3662, 9553, 9269, 9133, 4765, 9261, 2553, 2967, 8752, 4937, 3637, 4771, 9826, 9895, 9740, 4581, 9759, 9715, 9931, 4902, 9966, 4009, 3379, 9615, 4661, 4728, 9201, 8987, 9327, 9395, 3069, 9954, 9428, 9855, 9617, 2505, 2528, 2898, 9337, 8793, 3417, 4313, 9263, 9274, 3537, 3440, 9779, 3064, 3224, 2828, 3331, 4968, 4676, 9095, 4203, 2770, 3709, 4694, 2991, 3992, 4279, 4417, 3261, 9100, 3195, 9794, 9847, 3161, 9046, 3623, 2976, 8853, 9052, 9575, 9714, 9487, 3650, 3553, 3741, 9229, 9025, 8842, 2751, 9783, 9582, 3735, 9873, 4157, 9613, 8991, 9075, 4162, 3191, 3040, 3481, 4519, 9602, 4683, 9962, 4258, 9166, 9653, 4426, 4180, 4787, 9574, 3285, 3659, 2564, 9136, 9522, 8872, 3562, 9399, 4244, 4995, 3894, 3897, 4259, 8976, 3532, 4593, 3959, 9419, 2694, 9988, 9798, 8949, 9787, 2596, 4675, 3780, 3824, 4382, 2728, 9436, 4790, 2747, 3017, 8874, 9311, 9849, 2588, 2704, 4020, 4158, 9023, 9205, 3888, 2703, 4767, 2735, 2888, 4004, 3763, 8965, 3906, 3088, 3257, 4715, 3325, 4941, 3262, 3790, 4465, 4057, 9211, 4401, 3268, 4412, 8722, 3084, 4076, 9899, 9961, 9713, 3732, 3618, 9770, 4555, 3402, 9682, 4608, 9233, 9824, 4184, 9563, 3194, 8706, 2945, 9509, 3270, 9652, 4335, 3045, 3428, 9143, 4273, 3081, 3488, 4442, 9502, 9656, 4449, 3723, 9368, 4386, 3244, 3339, 3223, 3640, 4338, 4523, 4815, 4943, 3834, 3409, 3073, 3246, 4148, 9279, 9283, 3159, 8718, 3991, 3237, 2544, 9063, 9474, 3278, 9015, 4245, 3964, 4177, 3774, 9391, 3916, 4900, 4097, 4573, 4083, 9893, 4793, 2606, 3742, 4373, 4472, 2715, 3724, 3065, 4752, 3836, 4312, 3843, 2926, 3632, 4333, 4397, 4895, 3312, 4849, 9708, 4860, 9499, 3123, 4458, 4358, 3419, 9034, 9378, 8927, 3873, 3208, 9590, 4779, 8858, 3779, 9646, 4302, 8903, 4744, 3306, 4761, 4843, 3545, 9077, 3639, 9700, 9336, 3248, 2832, 9412, 4292, 8914, 3412, 4934, 2790, 9967, 2668, 2826, 3528, 9760, 4696, 2933, 4493, 9019, 9220, 9579, 4740, 2502, 4616, 3781, 4129, 3730, 3543, 9657, 9781, 9213, 3100, 3752, 2598, 9655, 3007, 4305, 9541, 9940, 9255, 3866, 2992, 4969, 9878, 4932, 3050, 3478, 2529, 8709, 8883, 3701, 3604, 3838, 2940, 3444, 3921, 9389, 4398, 4303, 3333, 4351, 4774, 9132, 4196, 2577, 2673, 4735, 8732, 4456, 4814, 4470, 8979, 9612, 3513, 9642, 9877, 3999, 9053, 9043, 3386, 9339, 9782, 8924, 3970, 3516, 4416, 4029, 2880, 4274, 4604, 2550, 4467, 2658, 9067, 2649, 4281, 8939, 3177, 3168, 9475, 3239, 2886, 4122, 2581, 3451, 3661, 3668, 9253, 4792, 9705, 4252, 9021, 9099, 9778, 3427, 8950, 4789, 4346, 3521, 4368, 3468, 4055, 8902, 9844, 2737, 2830, 3355, 3656, 4171, 3860, 2819, 3902, 4655, 3476, 3629, 8957, 8835, 2689, 3552, 4144, 2849, 2944, 9998, 2644, 4966, 9111, 9454, 9355, 4256, 9607, 4967, 3575, 3303, 8775, 3230, 3958, 2548, 2955, 8720, 2970, 9444, 3290, 2773, 4008, 4844, 9742, 4825, 2943, 9271, 9102, 9128, 3219, 2744, 9300, 3694, 4987, 3462, 3949, 3994, 9889, 3254, 3467, 4310, 4639, 3869, 4500, 2815, 9771, 3151, 3673, 8905, 8819, 3102, 3889, 4794, 9357, 4111, 4173, 4080, 2616, 3103, 4574, 3887, 9697, 8849, 2622, 4501, 3263, 4334, 4228, 3768, 9418, 2887, 4670, 8892, 4719, 2994, 2755, 2753, 9083, 2857, 2710, 4569, 3619, 4732, 4778, 9250, 3891, 4420, 9862, 2549, 3054, 9827, 9031, 9372, 9150, 2699, 9379, 3822, 4647, 3733, 8959, 9528, 2885, 9914, 4625, 4308, 9160, 3879, 9964, 2626, 3392, 4485, 3302, 8820, 8863, 9749, 4477, 9733, 8730, 9441, 3795, 9674, 9431, 3189, 3612, 2947, 2659, 3136, 2525, 9280, 4331, 4909, 8701, 8789, 9227, 4865, 2538, 2867, 9351, 4278, 2879, 4195, 2584, 3383, 9959, 3893, 9937, 2572, 4680, 8756, 4028, 9422, 2685, 4463, 9751, 3029, 2972, 4831, 8841, 2846, 4394, 9660, 8895, 9768, 2877, 4182, 8735, 8982, 8765, 4254, 9544, 8854, 9884, 4561, 9829, 2881, 3924, 9920, 8839, 2968, 2837, 3904, 3758, 4415, 9601, 9295, 4460, 3682, 2646, 3390, 4516, 4023, 3388, 9651, 3849, 2597, 4013, 4179, 4212, 8881, 3746, 3497, 9200, 4160, 9268, 8777, 4846, 2922, 4611, 3395, 9808, 3349, 4684, 3430, 2591, 9892, 3057, 9265, 2778, 9333, 9314, 9668, 8860, 3789, 3127, 3975, 3133, 8997, 2698, 2890, 9293, 3512, 4219, 4452, 9485, 4022, 3432, 9746, 3564, 3685, 9312, 3147, 9434, 4407, 2835, 3367, 4353, 4538, 9308, 3907, 2729, 9949, 3472, 3062, 4695, 2542, 2909, 2656, 3615, 2524, 2687, 9262, 4251, 9292, 3368, 4266, 4669, 8953, 9927, 3134, 3431, 2509, 9171, 3714, 9896, 9943, 9036, 3227, 4590, 9556, 2647, 4975, 3085, 4116, 4168, 4408, 3950, 9156, 9627, 9946, 9138, 8880, 9699, 3414, 9585, 2836, 3993, 2517, 2631, 3226, 8922, 8788, 3674, 9807, 9897, 9182, 3782, 3814, 4930, 2627, 3944, 2547, 2948, 3598, 9774, 3671, 9472, 3755, 4099, 2900, 3989, 8840, 8960, 3939, 4086, 4919, 4038, 4540, 3853, 8961, 3974, 4033, 2716, 4318, 2615, 4065, 8864, 9805, 9984, 4931, 2985, 9120, 3718, 8898, 2508, 2697, 2545, 8802, 9087, 9235, 3372, 9239, 2580, 3946, 9437, 3287, 9706, 3919, 4543, 9415, 3500, 2593, 3437, 3706, 3676, 2630, 3277, 3900, 3643, 4997, 9639, 3592, 4497, 9476, 3502, 8782, 9247, 9014, 4130, 9245, 9671, 4486, 3857, 3494, 3225, 8971, 9529, 3093, 3166, 8852, 9218, 3966, 2995, 3384, 3734, 4920, 9186, 8871, 2527, 3683, 4260, 4204, 2587, 9728, 3514, 9030, 9533, 4506, 9167, 9610, 9690, 9140, 4454, 3601, 4838, 3378, 8844, 3473, 4988, 3705, 3174, 3631, 4135, 2844, 8774, 9145, 9568, 4807, 3006, 9970, 3930, 4653, 9303, 3608, 3232, 4348, 9457, 4876, 9675, 3433, 2546, 9248, 4623, 9812, 4393, 3981, 9370, 3655, 2501, 3258, 9762, 3794, 2566, 3540, 3153, 4628, 4143, 2586, 3524, 3071, 4851, 2702, 9101, 8724, 9591, 4748, 4475, 8984, 9975, 3549, 3366, 9507, 4535, 4570, 3317, 8891, 4972, 3963, 3218, 4484, 9971, 10000, 3765, 2670, 4487, 4855, 9332, 4077, 2893, 3483, 9695, 3363, 4926, 3158, 2954, 4024, 3915, 4441, 9334, 4563, 2732, 9230, 4217, 3754, 9890, 3510, 9084, 9221, 3404, 8792, 9822, 9856, 4372, 4852, 9004, 9832, 4577, 9711, 4713, 9064, 4507, 9259, 9404, 9356, 4225, 3441, 9720, 4213, 3791, 4202, 4944, 2856, 3119, 3652, 3245, 9425, 3364, 2951, 4275, 9237, 2738, 3176, 3122, 8999, 9377, 4588, 9645, 9644, 2845, 9139, 9562, 9721, 3058, 4287, 3731, 9018, 3020, 2602, 8921, 4762, 3677, 3381, 2824, 2861, 3206, 4286, 3713, 4746, 3053, 4770, 9273, 3803, 4285, 9091, 9636, 4892, 3729, 3504, 3743, 4629, 2866, 4214, 4404, 4332, 9347, 8783, 9821, 3470, 4776, 4327, 8988, 2949, 2734, 3095, 9320, 4193, 9172, 3786, 4246, 4101, 2787, 3067, 3014, 3940, 2953, 9315, 4381, 3157, 8801, 2765, 2862, 8737, 9032, 4450, 9570, 9727, 3757, 3740, 3648, 4455, 4952, 4652, 9527, 9085, 4498, 8907, 4007, 8807, 9664, 2961, 4578, 3394, 8884, 3859, 4562, 3602, 2654, 2905, 3956, 2690, 3574, 9806, 3770, 3000, 9121, 9341, 2957, 8726, 2573, 4336, 4025, 3033, 4868, 8886, 9301, 9467, 4731, 4889, 3851, 9354, 9530, 2675, 3825, 8876, 9089, 9939, 9948, 4703, 9848, 2996, 4046, 3657, 9410, 2924, 4589, 3198, 2526, 2709, 4906, 3297, 9842, 2883, 2561, 2657, 8890, 9236, 9364, 2804, 3530, 4799, 3068, 4323, 4894, 9501, 2624, 9804, 9945, 2975, 4504, 9858, 4191, 9616, 9040, 3886, 3196, 8806, 4240, 4034, 4512, 3365, 9322, 3201, 3568, 3828, 4898, 9162, 2919, 9026, 9451, 3923, 9396, 4925, 9456, 4890, 4698, 9716, 2620, 3350, 9289, 2795, 3059, 4250, 4648, 8906, 8741, 2579, 9834, 4557, 3128, 9224, 3016, 9997, 3181, 3370, 3858, 4311, 4989, 4533, 4457, 3972, 8964, 9074, 3903, 3259, 2582, 9775, 4319, 4324, 4742, 3279, 4528, 9119, 4665, 4015, 9049, 8878, 2621, 4617, 3465, 4955, 3461, 9919, 2727, 4095, 9494, 4298, 9936, 3083, 9001, 2921, 3121, 8813, 9198, 9941, 3681, 9256, 2966, 3165, 3509, 3868, 9217, 9388, 3819, 9207, 3593, 4959, 4163, 4858, 4431, 4537, 3453, 3205, 9483, 4466, 9039, 2952, 3700, 8710, 3973, 4710, 8923, 3986, 4300, 4927, 9693, 3962, 9900, 4534, 4828, 8843, 9397, 2607, 2941, 3644, 9098, 8904, 9911, 9000, 4223, 8889, 3019, 8770, 9609, 3253, 9366, 9090, 3550, 3850, 9020, 3922, 2558, 3001, 4546, 9564, 4447, 9423, 2998, 3525, 8703, 4395, 8925, 4044, 4049, 4990, 2776, 2963, 3658, 3925, 9866, 2990, 9413, 3252, 9264, 4862, 3928, 4433, 3693, 9350, 8966, 3977, 4027, 2540, 2911, 3852, 9550, 9709, 9033, 2769, 3124, 9208, 3496, 4362, 9491, 9159, 3255, 3358, 3680, 4306, 4545, 4747, 4689, 3345, 3909, 9353, 8879, 4064, 3801, 4091, 4947, 8851, 4977, 9038, 8946, 3039, 2662, 4636, 2678, 3620, 3449, 4818, 9381, 9050, 4804, 3751, 9557, 4688, 9299, 8754, 3082, 8917, 4284, 8838, 4291, 2700, 2757, 4208, 4880, 4618, 9191, 3703, 4423, 9288, 3393, 8758, 2934, 2956, 4634, 3276, 3613, 4819, 4668, 4137, 2973, 9526, 2814, 2539, 3243, 4096, 9972, 9225, 9958, 4869, 3179, 2873, 3420, 8963, 4390, 3318, 8764, 3353, 4848, 3576, 9924, 9744, 2812, 3556, 4376, 9650, 9580, 4983, 3375, 4870, 2676, 3821, 9496, 9741, 9587, 3229, 4795, 2563, 4954, 9913, 3170, 8731, 8931, 3952, 3010, 9222, 2801, 2583, 9872, 3269, 9965, 2648, 2816, 4768, 4637, 2870, 3933, 4524, 4583, 9735, 4550, 4194, 4483, 4705, 9534, 4421, 9784, 3788, 4154, 4508, 2578, 3727, 4226, 9863, 9758, 9672, 3116, 9088, 3209, 4981, 9243, 3452, 9505, 9882, 3590, 9604, 2708, 4980, 3607, 2899, 9736, 3747, 9985, 3920, 9398, 2741, 4718, 8739, 4112, 4175, 9276, 9665, 9244, 3753, 3499, 3421, 8744, 9055, 4641, 4985, 9837, 4915, 4659, 3022, 9069, 9725, 9298, 9951, 9643, 3582, 9426, 3793, 4262, 3569, 8799, 9304, 9003, 4402, 9216, 2664, 9547, 3538, 9929, 4751, 8812, 3633, 9631, 3041, 2660, 4277, 9620, 9933, 4237, 9823, 9012, 4940, 3079, 9704, 4681, 4571, 3249, 4359, 9750, 8803, 4517, 2794, 2842, 9722, 4823, 4459, 3300, 4107, 3004, 3104, 4014, 4188, 8929, 9630, 9666, 4257, 8772, 2800, 4491, 4063, 8870, 9006, 3011, 9154, 3883, 3983, 9184, 9886, 8983, 9044, 9540, 9673, 3030, 4330, 8798, 9726, 9173, 3294, 3171, 4366, 4539, 4821, 8700, 9242, 9275, 4462, 4922, 9833, 4428, 3260, 9860, 2962, 8781, 4365, 3222, 9619, 3826, 2771, 2679, 3812, 3489, 4620, 3527, 3985, 3457, 2848, 3280, 3756, 9952, 9471, 8746, 8797, 3957, 3726, 4205, 4276, 9632, 9921, 4019, 2619, 4551, 3301, 4913, 3295, 8794, 4396, 8941, 9504, 2831, 9188, 8958, 9730, 9977, 4131, 8977, 4556, 4957, 9432, 4411, 8944, 8716, 4388, 3075, 2823, 9743, 3491, 3736, 9503, 4554, 9305, 2645, 9092, 3193, 3811, 9037, 8856, 4686, 2686, 4982, 3839, 2671, 3342, 4837, 9146, 2910, 2531, 8768, 9625, 3797, 3624, 4640, 2977, 2928, 3539, 3190, 2706, 2763, 3076, 3642, 4050, 9488, 3988, 4355, 2532, 3704, 3096, 4339, 4079, 4711, 2603, 8808, 3712, 4345, 9581, 2810, 9790, 2891, 9991, 2740, 3885, 4960, 2535, 4304, 4979, 9359, 9559, 3320, 4427, 3664, 3595, 4600, 3610, 9757, 3827, 3094, 3881, 3479, 9141, 9868, 9392, 4155, 8986, 3654, 8868, 9129, 4690, 2818, 9839, 2707, 4369, 9983, 3464, 2661, 3942, 9786, 3558, 9686, 4646, 3299, 3321, 2820, 3783, 4379, 8900, 9624, 9659, 2629, 3560, 3929, 4866, 9669, 3647, 3813, 2730, 9461, 9232, 4461, 9324, 9963, 2929, 3023, 3531, 9640, 3275, 3840, 4187, 8855, 8702, 4736, 3426, 2601, 8920, 4560, 2705, 4047, 4271, 4432, 4132, 8968, 4120, 9691, 9737, 3750, 4094, 3968, 4073, 8847, 4363, 4635, 4938, 3573, 4956, 9286, 2984, 8885, 3715, 3842, 4218, 9512, 9825, 3669, 4391, 3024, 9647, 4190, 9270, 4053, 4777, 8796, 2515, 4864, 8817, 2594, 4657, 3490, 9635, 3351, 3424, 4845, 8975, 9500, 4784, 4802, 2903, 4721, 3042, 3830, 3710, 4061, 3443, 9435, 9062, 3371, 4775, 9373, 8936, 8912, 4673, 4031, 8940, 4666, 9022, 4289, 9628, 4685, 2749, 4140, 9163, 9658, 9712, 3484, 2722, 3761, 2523, 3875, 5000, 4873, 4123, 4542, 4109, 4911, 9772, 9284, 2610, 3207, 4780, 8857, 4924, 8952, 8859, 2506, 9470, 3572, 9011, 9789, 2677, 3180, 3336, 3341, 3425, 4781, 4667, 4707, 9252, 4579, 4098, 9922, 9202, 8832, 2981, 4059, 8810, 3032, 3675, 2726, 4494, 3002, 2840, 3251, 3308, 9072, 9584, 3373, 3745, 3831, 9573, 8736, 2560, 3536, 9241, 4451, 3139, 8818, 9199, 9302, 9482, 3264, 4769, 4221, 9578, 8875, 9548, 2792, 3150, 2825, 4438, 4216, 4834, 9870, 9753, 4996, 3025, 4445, 3376, 3405, 9407, 4626, 4808, 4627, 9226, 4409, 9310, 4231, 9375, 9465, 3487, 2701, 2516, 4387, 2534, 3154, 9915, 3114, 9561, 9219, 4697, 4215, 9492, 9932, 9240, 2543, 2725, 3149, 3485, 4230, 2760, 9554, 4453, 9934, 4917, 3129, 2640, 3078, 3231, 9641, 9402, 9532, 9689, 2904, 3876, 9976, 3580, 3653, 9421, 2936, 3101, 4309, 4439, 9495, 8993, 4599, 2897, 3332, 2653, 4722, 9358, 9589, 9177, 3927, 3533, 4549, 3286, 4950, 2918, 3109, 3984, 3113, 4553, 2519, 9876, 9649, 9042, 4510, 4782, 3600, 9113, 3455, 8909, 3611, 8896, 2764, 9234, 2774, 9197, 4632, 8962, 4933, 3892, 9278, 4520, 3377, 9110, 9169, 3699, 4261, 9367, 9380, 9843, 9291, 9944, 4857, 2902, 3250, 3908, 4595, 8848, 4525, 8747, 4139, 4872, 4874, 4633, 2793, 9002, 9926, 3544, 3874, 9061, 9891, 9469, 9654, 9109, 3635, 3845, 8727, 3036, 3666, 9148, 2639, 9330, 3305, 3720, 4119, 4899, 9576, 4436, 4936, 8761, 8763, 4879, 3090, 3173, 3934, 2892, 9187, 4544, 9438, 3003, 8887, 2634, 9340, 9588, 9605, 2914, 3695, 3995, 8994, 9865, 3416, 8985, 4638, 9928, 4622, 2843, 3155, 3596, 8866, 8938, 9287, 9414, 2613, 3563, 4435, 9400, 9181, 4090, 3918, 3630, 3766, 4089, 4337, 3389, 3948, 4406, 4142, 4867, 2777, 3211, 3415, 9910, 4592, 9149, 4010, 9294, 9752, 4861, 2754, 9107, 4481, 3474, 4730, 2712, 4503, 4530, 2623, 3137, 4166, 9803, 3348, 3397, 8937, 9731, 2908, 3890, 4706, 8970, 4106, 9480, 4399, 4621, 3434, 4863, 9621, 4263, 8899, 2865, 2869, 3108, 3871, 3477, 8954, 9137, 2723, 4350, 3506, 8719, 9460, 4835, 3354, 9155, 9131, 4946, 4290, 2894, 4651, 4810, 2752, 4976, 9157, 9048, 4816, 9818, 2889, 3343, 9281, 4479, 3670, 2987, 3072, 3980, 9545, 9251, 2807, 3400, 9906, 3767, 4384, 9112, 3588, 9371, 3978, 4234, 9600, 9638, 3760, 3717, 9297, 4601, 3535, 8981, 9670, 9360, 2718, 4893, 9051, 2817, 4043, 8745, 3061, 9078, 9071, 3872, 8926, 9161, 3212, 4650, 9453, 2882, 9769, 3361, 3498, 3146, 3418, 3796, 8760, 3899, 3178, 4349, 2520, 3936, 2917, 2868, 2589, 4662, 3197, 3175, 9912, 9190, 3369, 3131, 9662, 3583, 3210, 3125, 4227, 4138, 9466, 4750, 4068, 4511, 4829, 3458, 2780, 4036, 3638, 3217, 4321, 8734, 3941, 4001, 2665, 4856, 4067, 8773, 4514, 4886, 9898, 9118, 9603, 3820, 3272, 4921, 4755, 9633, 4660, 2993, 3048, 2811, 9887, 3912, 4405, 8779, 8943, 9520, 4152, 9692, 4198, 4536, 3864, 8830, 9857, 2651, 4403, 9626, 3961, 4741, 9385, 4185, 9992, 9174, 9519, 2864, 3689, 3413, 9608, 9290, 4613, 4935, 3304, 3241, 2937, 9546, 3013, 3313, 3945, 4908, 4701, 4766, 9214, 4341, 3141, 3810, 4199, 9257, 3603, 3233, 4424, 2906, 4679, 9830, 4164, 3060, 3785, 9594, 3310, 4247, 9831, 3967, 9124, 2786, 3448, 3184, 9634, 9104, 9543, 9383, 2822, 3051, 4448, 4490, 9707, 4268, 4596, 2599, 8814, 3466, 9096, 4948, 8869, 3410, 4100, 9739, 9765, 3329, 9342, 2797, 3739, 4161, 8893, 3221, 4102, 8919, 9390, 3035, 3213, 3577, 3236, 4361, 9506, 9809, 3808, 4505, 9841, 4469, 2559, 9338, 9969, 8809, 3546, 9718, 4133, 9228, 4042, 2507, 3411, 9947, 8901, 4209, 8790, 3047, 3947, 3482, 9450, 9130, 4041, 4118, 2530, 3679, 4314, 4801, 3459, 8748, 9180, 9995, 8816, 3520, 2939, 3953, 9950, 9955, 4299, 3848, 9416, 3475, 8850, 2511, 3034, 3800, 2568, 2721, 9386, 9687, 3771, 3898, 9108, 4800, 2931, 8827, 8948, 8729, 3492, 9073, 3311, 4104, 4785, 8951, 2680, 2912, 3018, 4820, 2554, 8873, 4085, 3636, 4489, 9571, 9747, 4035, 3439, 4559, 2681, 3296, 4176, 3976, 4993, 4949, 4760, 9907, 3688, 3316, 4093, 4367, 3445, 4813, 8778, 3605, 8990, 9134, 9799, 3551, 9028, 3559, 9677, 3663, 4645, 3031, 8786, 9328, 4607, 4344, 4385, 9445, 4773, 2537, 3542, 9065, 3841, 2742, 9307, 4797, 2503, 2733, 3878, 4552, 4170, 3284, 3435, 9734, 4733, 3997, 3529, 2878, 2576, 4671, 4745, 4288, 9323, 9838, 3199, 8804, 2772, 4614, 3503, 9595, 3049, 9010, 3586, 4128, 9057, 9013, 8882, 9267, 9468, 3865, 4078, 4565, 9223, 4841, 2779, 4725, 3266, 3554, 4374, 8815, 2907, 2590, 2913, 9203, 9029, 4693, 4347, 9193, 4056, 9427, 8829, 3951, 2605, 2850, 4340, 4572, 9703, 4994, 3005, 9282, 9041, 2959, 9979, 9508, 8738, 2789, 2696, 8771, 9766, 3804, 2860, 4664, 2555, 4032, 9611, 4012, 4108, 4325, 4389, 2533, 3074, 3581, 3749, 3776, 4495, 4567, 4691, 4884, 4897, 9192, 2974, 3935, 2798, 3330, 4082, 2522, 9814, 9874, 4739, 2805, 4328, 4293, 9596, 9086, 9994, 8787, 8753, 9411, 9493, 4201, 9478, 3240, 4734, 9819, 4197, 3066, 3204, 3738, 9957, 9153, 9408, 2759, 2736, 3469, 4564, 3645, 3436, 3523, 4070, 4269, 8795, 2636, 3511, 9810, 3097, 8713, 9430, 9989, 4149, 3606, 4146, 9196, 9142, 3281, 9443, 9861, 2642, 3578, 9551, 3098, 2854, 2655, 4798, 3323, 3687, 4612, 3403, 9272, 8972, 3816, 2980, 4074, 4929, 8749, 3548, 8834, 3106, 2750, 4704, 9518, 9462, 2669, 9047, 4270, 2960, 4598, 3374, 3805, 4418, 9094, 9479, 3273, 3216, 9840, 9539, 3960, 2799, 2625, 2784, 3698, 4759, 9885, 3515, 3422, 9215, 3028, 3555, 4233, 3591, 9755, 3847, 4724, 4496, 4159, 8992, 4301]), noise_level = 0.5, shake_noise_level = 0.025, shake = 2.0, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.01, save_prefix = "img/lighthouse200x300_pdps_known_primalonly_25_10000_100", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	9.16600038181059e-6	17036.45803843617	4.935377882355947	0.010713389784152977
2	0.0020912069994665217	17005.560417624547	4.998207589706563	0.01988814288168803
3	0.002959040997666307	16855.054563555066	5.055096696300034	0.03046722045563678
4	0.004967832996044308	16790.136241122775	5.134168078687952	0.042956986076974665
5	0.005834707997564692	16629.149943309872	5.212865154030507	0.0519366050607807
6	0.007779624997056089	16426.789316149974	5.298507293783537	0.061843992931506546
7	0.008622041998023633	16097.100735669701	5.399829886140569	0.07136085884026376
8	0.010724624997237697	16116.916979692824	5.498539421053637	0.07933993950490874
9	0.011571791997994296	15969.663085552147	5.572664340525683	0.09571928552357853
10	0.013470125999447191	15608.302980626659	5.652806689198519	0.10015108125929446
11	0.014333126000565244	15564.188854993365	5.7481032983506655	0.11546322358208387
12	0.016368709999369457	15354.74785605062	5.8592205972289015	0.1208775269757118
13	0.017209501998877386	15199.733905913637	5.921466413103369	0.1282255044802945
14	0.01919346100112307	15041.236230905575	6.030307246489633	0.1404863205469008
15	0.020043169002747163	14781.956126008883	6.151487397194072	0.14868952596651555
16	0.022067669000534806	14755.11291035952	6.2148198326781925	0.16538466496797358
17	0.022940877002838533	14642.68445884907	6.3107347468603106	0.16698764688203724
18	0.0248175020024064	14502.81693463814	6.415477269370669	0.17392261047511853
19	0.025653043001511833	14294.30177873767	6.477390586626265	0.1860313731698366
20	0.028193793001264567	14129.928583070603	6.541965237749424	0.202061013991842
30	0.041952543000661535	13011.576058779858	7.455328894724839	0.2724775864060336
40	0.05599829299899284	12200.9245109395	8.250787688474693	0.3621460109353087
50	0.06939579300160403	11250.937895062005	9.085368978124242	0.4104097614571817
60	0.08346125100069912	10696.118751203954	9.829196817457277	0.4180552016674205
70	0.09700520900150877	10201.61762182791	10.649253483631595	0.4990395645855691
80	0.11112387600223883	9758.332407240257	11.41721263415106	0.4902400119757914
90	0.12472991700269631	9288.848685696357	12.215761565317337	0.5508763927903333
100	0.1381976670018048	9019.700833505585	12.946391413218707	0.5969940369224787
110	0.15070091700181365	8928.527733884055	13.621136896162566	0.5899211546107933
120	0.1641920000038226	8792.99396282242	14.36553138475863	0.594189370748901
130	0.1779862090043025	8573.201436410207	15.051931497627693	0.5950178591709615
140	0.19155904200670193	8461.729233355414	15.689076477685244	0.5886443161403365
150	0.2057856250066834	8288.301658440889	16.269635067456317	0.6005589892829012
160	0.2189985420081939	8236.552075932552	16.89702994183693	0.6062567697740356
170	0.23318350100817042	8265.627289151367	17.250727366275907	0.588345565865718
180	0.24648170900763944	8157.957320976002	17.657320527759804	0.5754266468950036
190	0.260379126008047	8123.80819562639	17.91254899836778	0.5519243557875089
200	0.2738385420088889	8009.480126469524	18.38157302057577	0.569764425665262
300	0.4093737920120475	7878.263214368429	22.190479022552843	0.6568845785415085
400	0.545133125011489	7807.615618563774	22.436461854765053	0.6678796143485672
500	0.6818243750094553	7757.257168303273	22.77483520452835	0.6777114106685977
600	0.8159784590097843	7869.741727083662	22.14404438704946	0.6241671338354009
700	0.9527015010098694	7723.641462740591	23.48848062111516	0.6921471331248472
800	1.0914397100095812	7773.751034015839	22.55168666072448	0.7312263423787335
900	1.229247960007342	7781.847147673559	22.118889000471952	0.6931917809376047
1000	1.3678036260062072	7794.612285830068	22.268905446923085	0.76748827248763
1100	1.5044097510071879	7812.783807430917	23.685154082496993	0.7605831749174674
1200	1.6403354590074741	7781.522153869918	23.23435390917907	0.7220626279887826
1300	1.7786013760087371	7893.225217605819	19.4106822841643	0.6890413963565052
1400	1.930599584007723	7890.921971661978	20.54431085587285	0.6835546901804279
1500	2.072193917010736	7629.782077214207	25.425931363313595	0.7412063235136175
1600	2.2079609590109612	7738.020632805571	23.340201363806294	0.6600280803141678
1700	2.3457772090114304	7862.508797535748	23.93647051061462	0.6969152209820493
1800	2.4817960010113893	7655.136314777975	25.010639564826825	0.771198605923975
1900	2.6175554590117827	7797.576902135461	21.61594853941788	0.6699143673744545
2000	2.7532821260101628	7718.376740252594	23.99697613557116	0.733249527707411
2100	2.8903908350075653	7764.277883141992	23.193318443159676	0.7405749918546517
2200	3.028527460006444	7648.529401854748	24.98285695372865	0.7664621032734319
2300	3.165855127004761	7784.911937058997	23.480577445473827	0.7038444083937049
2400	3.3021159600029932	7687.459195758714	26.11713944062583	0.7525072352074577
2500	3.4384323760023108	7726.674416705458	24.05114773361933	0.7518443868505417
2600	3.5680895840014273	7580.449172134276	26.982180753370297	0.7964150289453371
2700	3.7000004590045137	7567.986048867159	27.742666082069274	0.8018519513288305
2800	3.8296627920062747	7622.604136099518	27.96098908882268	0.8031807302523677
2900	3.9593763750053768	7570.936037928059	28.0149068572798	0.8033949177953408
3000	4.090196292007022	7607.069583294179	28.01827030030679	0.8034016634578244
3100	4.221813250009291	7586.511538782563	28.077582524197773	0.8049228273236726
3200	4.350971000007121	7643.084665790287	28.059540897919003	0.8046035752486556
3300	4.480438125010551	7609.953117788016	28.065234502244245	0.8037825656149424
3400	4.611308125011419	7624.419951965118	28.06041380453742	0.803810057880638
3500	4.740691125010926	7577.882513949717	28.043642956339543	0.8039928564160973
3600	4.877070250011457	7646.712623562798	28.068343954072816	0.8040518053551372
3700	5.013450708011078	7656.054468598903	28.09543931455254	0.8047721472387025
3800	5.145356749013445	7510.4067211827205	28.06098900809404	0.804677276345053
3900	5.275452166013565	7601.828344495715	28.027505991293864	0.8032508471292809
4000	5.405891832015186	7581.912298288169	28.053796189723542	0.8035450140110598
4100	5.537499998015846	7530.283998537645	28.096061180605844	0.8044567190154771
4200	5.669018873017194	7656.934378644514	28.0499685184012	0.8031879007522056
4300	5.799019873014913	7653.212086870152	28.02582289603929	0.8029905166138691
4400	5.932965123014583	7540.28831980639	28.017596160589004	0.8038210857592387
4500	6.06438816501759	7659.183264813965	28.056167015985878	0.8040212835995008
4600	6.196023915017577	7610.805598058686	28.042263762943065	0.8043519256126394
4700	6.326303915018798	7575.006939356925	28.03674628246124	0.8040909801588874
4800	6.457325040017167	7670.283781295868	28.052567720163704	0.8041269400903259
4900	6.588779998019163	7565.443945573561	28.06733421004019	0.8045377979901668
5000	6.719303289017262	7585.598798337519	28.041976279158362	0.8039938508170248
5100	6.8556116220170225	7728.796041889959	24.340754079813966	0.6973452065478313
5200	6.994226038015768	7675.610434615264	26.235066906881105	0.7482134057291109
5300	7.133286330015835	7764.901565968153	23.082795994416017	0.6662037445432504
5400	7.271422580015496	7718.172484108743	22.210489096953346	0.6229292352718597
5500	7.40779545501573	7920.342878833646	20.5344599549713	0.5584635991372139
5600	7.543316871015122	7765.532845568769	22.86829642799869	0.6632392435839903
5700	7.678970538014255	7807.2933707079965	21.04959857293246	0.7099820180930849
5800	7.8242099130147835	7840.806651807138	21.569222052569632	0.7444828540362212
5900	7.966332788011641	7776.265051920352	21.61215503763104	0.7317894003070319
6000	8.103881371014722	7682.25305206325	24.294228505896886	0.7787801075737848
6100	8.239817496014439	7818.0000085067895	23.239608704851435	0.73983652089233
6200	8.379088704012247	7687.756529930259	26.95297357756629	0.8339139430970698
6300	8.517446162011765	7730.929392089327	25.819774134063568	0.8228046389912889
6400	8.654751495010714	7631.869939300976	27.682123158175152	0.8415771552693518
6500	8.793967079011054	7638.912311755885	26.198974574665375	0.8303313845050068
6600	8.932835788011289	7759.748513784389	24.1906282467591	0.7863746247341773
6700	9.07403795501159	7796.960804782183	24.48333605026288	0.7619606477613765
6800	9.211424663011712	7643.992853928579	27.61807831348657	0.8244341849621223
6900	9.351254121011152	7698.698870436801	26.79711406498482	0.8322973631363758
7000	9.490536413013615	7594.051216752848	30.409460215220605	0.8716742316479936
7100	9.63010020501315	7657.323067831725	24.032878757166504	0.8091248559488801
7200	9.7698829550136	7649.7753763702685	25.414837914052768	0.8146379244040581
7300	9.9102559550156	7598.233175868324	29.436536741065666	0.8346099196855609
7400	10.049364455015166	7622.115859374374	29.131140266408423	0.8477674755295637
7500	10.189505288017244	7702.680863258927	28.03527292639931	0.8368361612259508
7600	10.329365913017682	7625.8558411829235	33.29040169386787	0.8508775582757907
7700	10.469506205015932	7634.761017272296	30.759278689311678	0.8269406495256444
7800	10.61357799601683	7647.53987983974	28.022309073482155	0.7999703955013094
7900	10.76055566301875	7861.254408815244	21.139608033639362	0.7632903130099276
8000	10.90300449701681	7838.452076319906	26.061514750325316	0.8070394930666402
8100	11.042772122014867	7761.538872627005	24.14334901682947	0.8170632333397516
8200	11.180692330013699	7643.643716774364	26.557092917641455	0.8288911479856608
8300	11.318583122014388	7636.128807834874	27.389344562430537	0.8361762851189642
8400	11.456821788015077	7710.8743522940595	25.647872583093676	0.7923374299144149
8500	11.603070163015218	7668.66316742497	27.714529652551143	0.8463179942462594
8600	11.740718246015604	7657.841137552841	27.64766555631254	0.8170541414943004
8700	11.87744453801497	7598.868762073594	27.459340066997818	0.8328553206866183
8800	12.009858538018307	7490.37921421935	30.26619520855656	0.8780038218289379
8900	12.140405913018185	7508.8835872503505	31.086470272684004	0.8815291832362423
9000	12.271399455017672	7588.331190950625	31.32812478443341	0.881776861865364
9100	12.402657913014991	7597.408600161781	31.42499467792451	0.8829974317876652
9200	12.53533895401415	7640.423588218504	31.430775973004703	0.8825820924271546
9300	12.667456913011847	7586.030776985354	31.461261791268875	0.8830510420435465
9400	12.79985624701294	7562.006468457945	31.478454615039798	0.8828073074491823
9500	12.934798372014484	7586.509426978473	31.42159943718823	0.8822836034787827
9600	13.066137788013293	7557.039202236928	31.45782753520426	0.8833272501011651
9700	13.197715663012787	7510.6370134996105	31.4820089543965	0.8834098227947867
9800	13.330366829013656	7527.542150278343	31.503238256108478	0.8836777974845922
9900	13.463986537011806	7617.08241056718	31.494028908176816	0.8829037307960719
10000	13.60172978700939	7644.24742575465	31.493537661034917	0.8832109369638279


==> img/lighthouse200x300_pdps_known_proximal_25_10000_100.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 10000, save_results = true, save_images = true, save_images_iters = Set([5, 10000, 3000, 30, 5000, 1000, 1, 6000, 300, 2000, 2500, 7000, 3, 8000, 9000, 8700, 500, 25, 50, 7500, 2, 10, 4000, 250, 100]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([4986, 4700, 3634, 4576, 4901, 9676, 9923, 4522, 9773, 3406, 3672, 2841, 8908, 9835, 2876, 4978, 9802, 3337, 4136, 4150, 3293, 3220, 4888, 4030, 3324, 3982, 3298, 3646, 3719, 9614, 4011, 8897, 3855, 3111, 4584, 4081, 3163, 3914, 9523, 4582, 9306, 4687, 2989, 3762, 4021, 4357, 3408, 9883, 9266, 4962, 9387, 9909, 3326, 9439, 3711, 2874, 4738, 4836, 4464, 3271, 9776, 4587, 9329, 9152, 9956, 3319, 4527, 2746, 9246, 3943, 3292, 4238, 3651, 2920, 4720, 9374, 2570, 9593, 2783, 4811, 3105, 9277, 8714, 8845, 9816, 3570, 4169, 8723, 3288, 4548, 9175, 9168, 9618, 4910, 3557, 8918, 9164, 3382, 8769, 3937, 3338, 2982, 4282, 4951, 4764, 9464, 3044, 4817, 9558, 9698, 3587, 9070, 2775, 9318, 8928, 3628, 4783, 3167, 4272, 9319, 3089, 3135, 2932, 9667, 4243, 9448, 3938, 3423, 4803, 2999, 4051, 4672, 4280, 2684, 4392, 4232, 8974, 8915, 3728, 3148, 4383, 4644, 3809, 9126, 9433, 3617, 4342, 4961, 9710, 4060, 9852, 9960, 9440, 4918, 8751, 9117, 4151, 9701, 2713, 3571, 3722, 3507, 4156, 9165, 3140, 9521, 9489, 2724, 4984, 3362, 8776, 3526, 9045, 9524, 8998, 9054, 3063, 9820, 9345, 3792, 9513, 4126, 4229, 4413, 3450, 9859, 4172, 3043, 3052, 4329, 3835, 3015, 3856, 3815, 2536, 4756, 3691, 4153, 3495, 4796, 2863, 8824, 4352, 2901, 4923, 3008, 9477, 3877, 2895, 3979, 9535, 8930, 2748, 4125, 3614, 4643, 3092, 9902, 4105, 4945, 2756, 9517, 9888, 4649, 4017, 2983, 3844, 4726, 8935, 4826, 4682, 9938, 9851, 4343, 9869, 2504, 2761, 3696, 9566, 2978, 9791, 4663, 9365, 9429, 3115, 9401, 4757, 3172, 9567, 9125, 8705, 3690, 9344, 3080, 2692, 9097, 3965, 9661, 3334, 4991, 2682, 3359, 3447, 4953, 4515, 4658, 9490, 3242, 2979, 3817, 8811, 8784, 9845, 9317, 9382, 2541, 4531, 9592, 3931, 8766, 9103, 9393, 2950, 3926, 9452, 4189, 3396, 2556, 9497, 3471, 9058, 4117, 4045, 3702, 2571, 9629, 3340, 3344, 4377, 9785, 3347, 4896, 9903, 3192, 4772, 4326, 3616, 4877, 8721, 9836, 9925, 4824, 9981, 3322, 3380, 3773, 3806, 3110, 8836, 9552, 3356, 9511, 9238, 8861, 9258, 9953, 2518, 8823, 9231, 8822, 9917, 4606, 9793, 2617, 3021, 3117, 4206, 2714, 8973, 9189, 2927, 9968, 3463, 9663, 4003, 2510, 8916, 3289, 4443, 4878, 4558, 4066, 4354, 9123, 3519, 9901, 4037, 2691, 4147, 4610, 8762, 2672, 2628, 3917, 9331, 9986, 4840, 2896, 8742, 3870, 4145, 8826, 4141, 4400, 4088, 2853, 9683, 3385, 3307, 8967, 3641, 8704, 8910, 2935, 2608, 4317, 4000, 3784, 4471, 4786, 9904, 2803, 4597, 8785, 9606, 3508, 3438, 4842, 8715, 8934, 3599, 9060, 3566, 4513, 4998, 8825, 2813, 9864, 2574, 2609, 3156, 2852, 4749, 8980, 4220, 4712, 3265, 3056, 3837, 4018, 4371, 2650, 3309, 3697, 4375, 2997, 2641, 3609, 8707, 3037, 3038, 3990, 3759, 4847, 9763, 9005, 9035, 4267, 8865, 3407, 3118, 3267, 3971, 9473, 2871, 4473, 3649, 9009, 9179, 4958, 4444, 2633, 2758, 3737, 4054, 9565, 4058, 9127, 3352, 9326, 2652, 4758, 4380, 8757, 4165, 2946, 3764, 4630, 4605, 2925, 2788, 4737, 9449, 9406, 2683, 9745, 4499, 9732, 9586, 4264, 8759, 2595, 8743, 9147, 3235, 9316, 9974, 2632, 2604, 9185, 2802, 9538, 2688, 2809, 9679, 2915, 3505, 3247, 9685, 9178, 9648, 3460, 3274, 2585, 2719, 3832, 4115, 4364, 4541, 8708, 3188, 4883, 3501, 8728, 4478, 4743, 3291, 4414, 9403, 9514, 4071, 9105, 4476, 2666, 9151, 2637, 4419, 8740, 4965, 9867, 8989, 4294, 9982, 2859, 4210, 2884, 3429, 8821, 3880, 9815, 2513, 4812, 4839, 3882, 3686, 9729, 2557, 9598, 9717, 9008, 3622, 4594, 4699, 9788, 3861, 4075, 8867, 2767, 8717, 9577, 2988, 4200, 4905, 2521, 2612, 2796, 4235, 2855, 3905, 9537, 9935, 9599, 3077, 3625, 8932, 9597, 4434, 9463, 3955, 2695, 9024, 3901, 4087, 3684, 9106, 3346, 9442, 2711, 3387, 3692, 4052, 4529, 4062, 3399, 9796, 3541, 3087, 9850, 4526, 3862, 4791, 3579, 8877, 9754, 9346, 4916, 3026, 4092, 8933, 4297, 4602, 9792, 4754, 3099, 4585, 9531, 4580, 2829, 8755, 9846, 3164, 4488, 9206, 4307, 9525, 4048, 9879, 9352, 3070, 4568, 4850, 9296, 9114, 2611, 9515, 4437, 4224, 3775, 4532, 4255, 8767, 9978, 9080, 2833, 9209, 9409, 3744, 8831, 3238, 9066, 2514, 4103, 4121, 2638, 4885, 9313, 9158, 9719, 4174, 4912, 4882, 2717, 2739, 9195, 9212, 3160, 8947, 2971, 9684, 3769, 3493, 9828, 3534, 3360, 3707, 3584, 3807, 3480, 4907, 9510, 3120, 4939, 4859, 8712, 3567, 3585, 2839, 3143, 4547, 9484, 9079, 3954, 9170, 3335, 2872, 2851, 4714, 9801, 4236, 9549, 9056, 3130, 4854, 9875, 4729, 9761, 9481, 9384, 3547, 2969, 2916, 3012, 9116, 9254, 3627, 9459, 4891, 4429, 3132, 9093, 2551, 2720, 9756, 3708, 3398, 4253, 3823, 3799, 9987, 4468, 2965, 3748, 3522, 2575, 9017, 3863, 3282, 3142, 9780, 9027, 3725, 3228, 4566, 4970, 9016, 2731, 3517, 9394, 8945, 4181, 3621, 3357, 3145, 4806, 8725, 8862, 9007, 4296, 2600, 3798, 4248, 9680, 4963, 3328, 8800, 9797, 4875, 9309, 9942, 9572, 3186, 8837, 4474, 4727, 4360, 4999, 4005, 9417, 9767, 3314, 2569, 3055, 3144, 9817, 9999, 4134, 9637, 4241, 9204, 3442, 9973, 2500, 2808, 4871, 8942, 3091, 9420, 4072, 4971, 2958, 9854, 4016, 9194, 3787, 9068, 2791, 2827, 3152, 4239, 3234, 4716, 9555, 4410, 2785, 3660, 4709, 4446, 4619, 9813, 3187, 4788, 2512, 4378, 9918, 3561, 3138, 4575, 2986, 9623, 9498, 9996, 4265, 4964, 9702, 9424, 4110, 8955, 9249, 3896, 9894, 9361, 4827, 4942, 9990, 3518, 8711, 3996, 4830, 3721, 3456, 3009, 2834, 4295, 3818, 8750, 4881, 2930, 3829, 2923, 8894, 3112, 3046, 3667, 9748, 4430, 4904, 9135, 4753, 9880, 9455, 9446, 9176, 4039, 2768, 9285, 4656, 4833, 3401, 4521, 4717, 9800, 9980, 3200, 4654, 2806, 4642, 2663, 3283, 9583, 9916, 4631, 4518, 9569, 3185, 4674, 4973, 9724, 4006, 9362, 9144, 4440, 4492, 9881, 4114, 2552, 4708, 9688, 9764, 3214, 3086, 9458, 4084, 4887, 3932, 4480, 4283, 9335, 4723, 2562, 4320, 4763, 4222, 2567, 4124, 2942, 3327, 4315, 3315, 4992, 9076, 9321, 4591, 3678, 8913, 9993, 3589, 9853, 3565, 3854, 4586, 9516, 2618, 9694, 2875, 4809, 3594, 9081, 9260, 9560, 3998, 8978, 4853, 9210, 3126, 4183, 9681, 9777, 3027, 4167, 4192, 9325, 3867, 2674, 9343, 3846, 3446, 3202, 3626, 4186, 4805, 2821, 4211, 8828, 4482, 2693, 4316, 4127, 9696, 9348, 4422, 9622, 3778, 4624, 3910, 3911, 3215, 2592, 4692, 9678, 4609, 3913, 9376, 2781, 3665, 4026, 8805, 8995, 9795, 9405, 3256, 2643, 8969, 4178, 2667, 9871, 9082, 2614, 3884, 8846, 8833, 4249, 4928, 3486, 3777, 2762, 3969, 4615, 8791, 4113, 2565, 4242, 8956, 9723, 9486, 3107, 4502, 9369, 4702, 9122, 3454, 2964, 3895, 3802, 4370, 4678, 2847, 9183, 9349, 2635, 4207, 9811, 2838, 4822, 4509, 4040, 9363, 2743, 3203, 9930, 2858, 4425, 2745, 9536, 3169, 3772, 3833, 2938, 4832, 9115, 3182, 9542, 4603, 3987, 9738, 3391, 3597, 9908, 3162, 2766, 8780, 8996, 9447, 4903, 4914, 8911, 9059, 2782, 4069, 8888, 8733, 4974, 9905, 3716, 4002, 4677, 4356, 4322, 3183, 3662, 9553, 9269, 9133, 4765, 9261, 2553, 2967, 8752, 4937, 3637, 4771, 9826, 9895, 9740, 4581, 9759, 9715, 9931, 4902, 9966, 4009, 3379, 9615, 4661, 4728, 9201, 8987, 9327, 9395, 3069, 9954, 9428, 9855, 9617, 2505, 2528, 2898, 9337, 8793, 3417, 4313, 9263, 9274, 3537, 3440, 9779, 3064, 3224, 2828, 3331, 4968, 4676, 9095, 4203, 2770, 3709, 4694, 2991, 3992, 4279, 4417, 3261, 9100, 3195, 9794, 9847, 3161, 9046, 3623, 2976, 8853, 9052, 9575, 9714, 9487, 3650, 3553, 3741, 9229, 9025, 8842, 2751, 9783, 9582, 3735, 9873, 4157, 9613, 8991, 9075, 4162, 3191, 3040, 3481, 4519, 9602, 4683, 9962, 4258, 9166, 9653, 4426, 4180, 4787, 9574, 3285, 3659, 2564, 9136, 9522, 8872, 3562, 9399, 4244, 4995, 3894, 3897, 4259, 8976, 3532, 4593, 3959, 9419, 2694, 9988, 9798, 8949, 9787, 2596, 4675, 3780, 3824, 4382, 2728, 9436, 4790, 2747, 3017, 8874, 9311, 9849, 2588, 2704, 4020, 4158, 9023, 9205, 3888, 2703, 4767, 2735, 2888, 4004, 3763, 8965, 3906, 3088, 3257, 4715, 3325, 4941, 3262, 3790, 4465, 4057, 9211, 4401, 3268, 4412, 8722, 3084, 4076, 9899, 9961, 9713, 3732, 3618, 9770, 4555, 3402, 9682, 4608, 9233, 9824, 4184, 9563, 3194, 8706, 2945, 9509, 3270, 9652, 4335, 3045, 3428, 9143, 4273, 3081, 3488, 4442, 9502, 9656, 4449, 3723, 9368, 4386, 3244, 3339, 3223, 3640, 4338, 4523, 4815, 4943, 3834, 3409, 3073, 3246, 4148, 9279, 9283, 3159, 8718, 3991, 3237, 2544, 9063, 9474, 3278, 9015, 4245, 3964, 4177, 3774, 9391, 3916, 4900, 4097, 4573, 4083, 9893, 4793, 2606, 3742, 4373, 4472, 2715, 3724, 3065, 4752, 3836, 4312, 3843, 2926, 3632, 4333, 4397, 4895, 3312, 4849, 9708, 4860, 9499, 3123, 4458, 4358, 3419, 9034, 9378, 8927, 3873, 3208, 9590, 4779, 8858, 3779, 9646, 4302, 8903, 4744, 3306, 4761, 4843, 3545, 9077, 3639, 9700, 9336, 3248, 2832, 9412, 4292, 8914, 3412, 4934, 2790, 9967, 2668, 2826, 3528, 9760, 4696, 2933, 4493, 9019, 9220, 9579, 4740, 2502, 4616, 3781, 4129, 3730, 3543, 9657, 9781, 9213, 3100, 3752, 2598, 9655, 3007, 4305, 9541, 9940, 9255, 3866, 2992, 4969, 9878, 4932, 3050, 3478, 2529, 8709, 8883, 3701, 3604, 3838, 2940, 3444, 3921, 9389, 4398, 4303, 3333, 4351, 4774, 9132, 4196, 2577, 2673, 4735, 8732, 4456, 4814, 4470, 8979, 9612, 3513, 9642, 9877, 3999, 9053, 9043, 3386, 9339, 9782, 8924, 3970, 3516, 4416, 4029, 2880, 4274, 4604, 2550, 4467, 2658, 9067, 2649, 4281, 8939, 3177, 3168, 9475, 3239, 2886, 4122, 2581, 3451, 3661, 3668, 9253, 4792, 9705, 4252, 9021, 9099, 9778, 3427, 8950, 4789, 4346, 3521, 4368, 3468, 4055, 8902, 9844, 2737, 2830, 3355, 3656, 4171, 3860, 2819, 3902, 4655, 3476, 3629, 8957, 8835, 2689, 3552, 4144, 2849, 2944, 9998, 2644, 4966, 9111, 9454, 9355, 4256, 9607, 4967, 3575, 3303, 8775, 3230, 3958, 2548, 2955, 8720, 2970, 9444, 3290, 2773, 4008, 4844, 9742, 4825, 2943, 9271, 9102, 9128, 3219, 2744, 9300, 3694, 4987, 3462, 3949, 3994, 9889, 3254, 3467, 4310, 4639, 3869, 4500, 2815, 9771, 3151, 3673, 8905, 8819, 3102, 3889, 4794, 9357, 4111, 4173, 4080, 2616, 3103, 4574, 3887, 9697, 8849, 2622, 4501, 3263, 4334, 4228, 3768, 9418, 2887, 4670, 8892, 4719, 2994, 2755, 2753, 9083, 2857, 2710, 4569, 3619, 4732, 4778, 9250, 3891, 4420, 9862, 2549, 3054, 9827, 9031, 9372, 9150, 2699, 9379, 3822, 4647, 3733, 8959, 9528, 2885, 9914, 4625, 4308, 9160, 3879, 9964, 2626, 3392, 4485, 3302, 8820, 8863, 9749, 4477, 9733, 8730, 9441, 3795, 9674, 9431, 3189, 3612, 2947, 2659, 3136, 2525, 9280, 4331, 4909, 8701, 8789, 9227, 4865, 2538, 2867, 9351, 4278, 2879, 4195, 2584, 3383, 9959, 3893, 9937, 2572, 4680, 8756, 4028, 9422, 2685, 4463, 9751, 3029, 2972, 4831, 8841, 2846, 4394, 9660, 8895, 9768, 2877, 4182, 8735, 8982, 8765, 4254, 9544, 8854, 9884, 4561, 9829, 2881, 3924, 9920, 8839, 2968, 2837, 3904, 3758, 4415, 9601, 9295, 4460, 3682, 2646, 3390, 4516, 4023, 3388, 9651, 3849, 2597, 4013, 4179, 4212, 8881, 3746, 3497, 9200, 4160, 9268, 8777, 4846, 2922, 4611, 3395, 9808, 3349, 4684, 3430, 2591, 9892, 3057, 9265, 2778, 9333, 9314, 9668, 8860, 3789, 3127, 3975, 3133, 8997, 2698, 2890, 9293, 3512, 4219, 4452, 9485, 4022, 3432, 9746, 3564, 3685, 9312, 3147, 9434, 4407, 2835, 3367, 4353, 4538, 9308, 3907, 2729, 9949, 3472, 3062, 4695, 2542, 2909, 2656, 3615, 2524, 2687, 9262, 4251, 9292, 3368, 4266, 4669, 8953, 9927, 3134, 3431, 2509, 9171, 3714, 9896, 9943, 9036, 3227, 4590, 9556, 2647, 4975, 3085, 4116, 4168, 4408, 3950, 9156, 9627, 9946, 9138, 8880, 9699, 3414, 9585, 2836, 3993, 2517, 2631, 3226, 8922, 8788, 3674, 9807, 9897, 9182, 3782, 3814, 4930, 2627, 3944, 2547, 2948, 3598, 9774, 3671, 9472, 3755, 4099, 2900, 3989, 8840, 8960, 3939, 4086, 4919, 4038, 4540, 3853, 8961, 3974, 4033, 2716, 4318, 2615, 4065, 8864, 9805, 9984, 4931, 2985, 9120, 3718, 8898, 2508, 2697, 2545, 8802, 9087, 9235, 3372, 9239, 2580, 3946, 9437, 3287, 9706, 3919, 4543, 9415, 3500, 2593, 3437, 3706, 3676, 2630, 3277, 3900, 3643, 4997, 9639, 3592, 4497, 9476, 3502, 8782, 9247, 9014, 4130, 9245, 9671, 4486, 3857, 3494, 3225, 8971, 9529, 3093, 3166, 8852, 9218, 3966, 2995, 3384, 3734, 4920, 9186, 8871, 2527, 3683, 4260, 4204, 2587, 9728, 3514, 9030, 9533, 4506, 9167, 9610, 9690, 9140, 4454, 3601, 4838, 3378, 8844, 3473, 4988, 3705, 3174, 3631, 4135, 2844, 8774, 9145, 9568, 4807, 3006, 9970, 3930, 4653, 9303, 3608, 3232, 4348, 9457, 4876, 9675, 3433, 2546, 9248, 4623, 9812, 4393, 3981, 9370, 3655, 2501, 3258, 9762, 3794, 2566, 3540, 3153, 4628, 4143, 2586, 3524, 3071, 4851, 2702, 9101, 8724, 9591, 4748, 4475, 8984, 9975, 3549, 3366, 9507, 4535, 4570, 3317, 8891, 4972, 3963, 3218, 4484, 9971, 10000, 3765, 2670, 4487, 4855, 9332, 4077, 2893, 3483, 9695, 3363, 4926, 3158, 2954, 4024, 3915, 4441, 9334, 4563, 2732, 9230, 4217, 3754, 9890, 3510, 9084, 9221, 3404, 8792, 9822, 9856, 4372, 4852, 9004, 9832, 4577, 9711, 4713, 9064, 4507, 9259, 9404, 9356, 4225, 3441, 9720, 4213, 3791, 4202, 4944, 2856, 3119, 3652, 3245, 9425, 3364, 2951, 4275, 9237, 2738, 3176, 3122, 8999, 9377, 4588, 9645, 9644, 2845, 9139, 9562, 9721, 3058, 4287, 3731, 9018, 3020, 2602, 8921, 4762, 3677, 3381, 2824, 2861, 3206, 4286, 3713, 4746, 3053, 4770, 9273, 3803, 4285, 9091, 9636, 4892, 3729, 3504, 3743, 4629, 2866, 4214, 4404, 4332, 9347, 8783, 9821, 3470, 4776, 4327, 8988, 2949, 2734, 3095, 9320, 4193, 9172, 3786, 4246, 4101, 2787, 3067, 3014, 3940, 2953, 9315, 4381, 3157, 8801, 2765, 2862, 8737, 9032, 4450, 9570, 9727, 3757, 3740, 3648, 4455, 4952, 4652, 9527, 9085, 4498, 8907, 4007, 8807, 9664, 2961, 4578, 3394, 8884, 3859, 4562, 3602, 2654, 2905, 3956, 2690, 3574, 9806, 3770, 3000, 9121, 9341, 2957, 8726, 2573, 4336, 4025, 3033, 4868, 8886, 9301, 9467, 4731, 4889, 3851, 9354, 9530, 2675, 3825, 8876, 9089, 9939, 9948, 4703, 9848, 2996, 4046, 3657, 9410, 2924, 4589, 3198, 2526, 2709, 4906, 3297, 9842, 2883, 2561, 2657, 8890, 9236, 9364, 2804, 3530, 4799, 3068, 4323, 4894, 9501, 2624, 9804, 9945, 2975, 4504, 9858, 4191, 9616, 9040, 3886, 3196, 8806, 4240, 4034, 4512, 3365, 9322, 3201, 3568, 3828, 4898, 9162, 2919, 9026, 9451, 3923, 9396, 4925, 9456, 4890, 4698, 9716, 2620, 3350, 9289, 2795, 3059, 4250, 4648, 8906, 8741, 2579, 9834, 4557, 3128, 9224, 3016, 9997, 3181, 3370, 3858, 4311, 4989, 4533, 4457, 3972, 8964, 9074, 3903, 3259, 2582, 9775, 4319, 4324, 4742, 3279, 4528, 9119, 4665, 4015, 9049, 8878, 2621, 4617, 3465, 4955, 3461, 9919, 2727, 4095, 9494, 4298, 9936, 3083, 9001, 2921, 3121, 8813, 9198, 9941, 3681, 9256, 2966, 3165, 3509, 3868, 9217, 9388, 3819, 9207, 3593, 4959, 4163, 4858, 4431, 4537, 3453, 3205, 9483, 4466, 9039, 2952, 3700, 8710, 3973, 4710, 8923, 3986, 4300, 4927, 9693, 3962, 9900, 4534, 4828, 8843, 9397, 2607, 2941, 3644, 9098, 8904, 9911, 9000, 4223, 8889, 3019, 8770, 9609, 3253, 9366, 9090, 3550, 3850, 9020, 3922, 2558, 3001, 4546, 9564, 4447, 9423, 2998, 3525, 8703, 4395, 8925, 4044, 4049, 4990, 2776, 2963, 3658, 3925, 9866, 2990, 9413, 3252, 9264, 4862, 3928, 4433, 3693, 9350, 8966, 3977, 4027, 2540, 2911, 3852, 9550, 9709, 9033, 2769, 3124, 9208, 3496, 4362, 9491, 9159, 3255, 3358, 3680, 4306, 4545, 4747, 4689, 3345, 3909, 9353, 8879, 4064, 3801, 4091, 4947, 8851, 4977, 9038, 8946, 3039, 2662, 4636, 2678, 3620, 3449, 4818, 9381, 9050, 4804, 3751, 9557, 4688, 9299, 8754, 3082, 8917, 4284, 8838, 4291, 2700, 2757, 4208, 4880, 4618, 9191, 3703, 4423, 9288, 3393, 8758, 2934, 2956, 4634, 3276, 3613, 4819, 4668, 4137, 2973, 9526, 2814, 2539, 3243, 4096, 9972, 9225, 9958, 4869, 3179, 2873, 3420, 8963, 4390, 3318, 8764, 3353, 4848, 3576, 9924, 9744, 2812, 3556, 4376, 9650, 9580, 4983, 3375, 4870, 2676, 3821, 9496, 9741, 9587, 3229, 4795, 2563, 4954, 9913, 3170, 8731, 8931, 3952, 3010, 9222, 2801, 2583, 9872, 3269, 9965, 2648, 2816, 4768, 4637, 2870, 3933, 4524, 4583, 9735, 4550, 4194, 4483, 4705, 9534, 4421, 9784, 3788, 4154, 4508, 2578, 3727, 4226, 9863, 9758, 9672, 3116, 9088, 3209, 4981, 9243, 3452, 9505, 9882, 3590, 9604, 2708, 4980, 3607, 2899, 9736, 3747, 9985, 3920, 9398, 2741, 4718, 8739, 4112, 4175, 9276, 9665, 9244, 3753, 3499, 3421, 8744, 9055, 4641, 4985, 9837, 4915, 4659, 3022, 9069, 9725, 9298, 9951, 9643, 3582, 9426, 3793, 4262, 3569, 8799, 9304, 9003, 4402, 9216, 2664, 9547, 3538, 9929, 4751, 8812, 3633, 9631, 3041, 2660, 4277, 9620, 9933, 4237, 9823, 9012, 4940, 3079, 9704, 4681, 4571, 3249, 4359, 9750, 8803, 4517, 2794, 2842, 9722, 4823, 4459, 3300, 4107, 3004, 3104, 4014, 4188, 8929, 9630, 9666, 4257, 8772, 2800, 4491, 4063, 8870, 9006, 3011, 9154, 3883, 3983, 9184, 9886, 8983, 9044, 9540, 9673, 3030, 4330, 8798, 9726, 9173, 3294, 3171, 4366, 4539, 4821, 8700, 9242, 9275, 4462, 4922, 9833, 4428, 3260, 9860, 2962, 8781, 4365, 3222, 9619, 3826, 2771, 2679, 3812, 3489, 4620, 3527, 3985, 3457, 2848, 3280, 3756, 9952, 9471, 8746, 8797, 3957, 3726, 4205, 4276, 9632, 9921, 4019, 2619, 4551, 3301, 4913, 3295, 8794, 4396, 8941, 9504, 2831, 9188, 8958, 9730, 9977, 4131, 8977, 4556, 4957, 9432, 4411, 8944, 8716, 4388, 3075, 2823, 9743, 3491, 3736, 9503, 4554, 9305, 2645, 9092, 3193, 3811, 9037, 8856, 4686, 2686, 4982, 3839, 2671, 3342, 4837, 9146, 2910, 2531, 8768, 9625, 3797, 3624, 4640, 2977, 2928, 3539, 3190, 2706, 2763, 3076, 3642, 4050, 9488, 3988, 4355, 2532, 3704, 3096, 4339, 4079, 4711, 2603, 8808, 3712, 4345, 9581, 2810, 9790, 2891, 9991, 2740, 3885, 4960, 2535, 4304, 4979, 9359, 9559, 3320, 4427, 3664, 3595, 4600, 3610, 9757, 3827, 3094, 3881, 3479, 9141, 9868, 9392, 4155, 8986, 3654, 8868, 9129, 4690, 2818, 9839, 2707, 4369, 9983, 3464, 2661, 3942, 9786, 3558, 9686, 4646, 3299, 3321, 2820, 3783, 4379, 8900, 9624, 9659, 2629, 3560, 3929, 4866, 9669, 3647, 3813, 2730, 9461, 9232, 4461, 9324, 9963, 2929, 3023, 3531, 9640, 3275, 3840, 4187, 8855, 8702, 4736, 3426, 2601, 8920, 4560, 2705, 4047, 4271, 4432, 4132, 8968, 4120, 9691, 9737, 3750, 4094, 3968, 4073, 8847, 4363, 4635, 4938, 3573, 4956, 9286, 2984, 8885, 3715, 3842, 4218, 9512, 9825, 3669, 4391, 3024, 9647, 4190, 9270, 4053, 4777, 8796, 2515, 4864, 8817, 2594, 4657, 3490, 9635, 3351, 3424, 4845, 8975, 9500, 4784, 4802, 2903, 4721, 3042, 3830, 3710, 4061, 3443, 9435, 9062, 3371, 4775, 9373, 8936, 8912, 4673, 4031, 8940, 4666, 9022, 4289, 9628, 4685, 2749, 4140, 9163, 9658, 9712, 3484, 2722, 3761, 2523, 3875, 5000, 4873, 4123, 4542, 4109, 4911, 9772, 9284, 2610, 3207, 4780, 8857, 4924, 8952, 8859, 2506, 9470, 3572, 9011, 9789, 2677, 3180, 3336, 3341, 3425, 4781, 4667, 4707, 9252, 4579, 4098, 9922, 9202, 8832, 2981, 4059, 8810, 3032, 3675, 2726, 4494, 3002, 2840, 3251, 3308, 9072, 9584, 3373, 3745, 3831, 9573, 8736, 2560, 3536, 9241, 4451, 3139, 8818, 9199, 9302, 9482, 3264, 4769, 4221, 9578, 8875, 9548, 2792, 3150, 2825, 4438, 4216, 4834, 9870, 9753, 4996, 3025, 4445, 3376, 3405, 9407, 4626, 4808, 4627, 9226, 4409, 9310, 4231, 9375, 9465, 3487, 2701, 2516, 4387, 2534, 3154, 9915, 3114, 9561, 9219, 4697, 4215, 9492, 9932, 9240, 2543, 2725, 3149, 3485, 4230, 2760, 9554, 4453, 9934, 4917, 3129, 2640, 3078, 3231, 9641, 9402, 9532, 9689, 2904, 3876, 9976, 3580, 3653, 9421, 2936, 3101, 4309, 4439, 9495, 8993, 4599, 2897, 3332, 2653, 4722, 9358, 9589, 9177, 3927, 3533, 4549, 3286, 4950, 2918, 3109, 3984, 3113, 4553, 2519, 9876, 9649, 9042, 4510, 4782, 3600, 9113, 3455, 8909, 3611, 8896, 2764, 9234, 2774, 9197, 4632, 8962, 4933, 3892, 9278, 4520, 3377, 9110, 9169, 3699, 4261, 9367, 9380, 9843, 9291, 9944, 4857, 2902, 3250, 3908, 4595, 8848, 4525, 8747, 4139, 4872, 4874, 4633, 2793, 9002, 9926, 3544, 3874, 9061, 9891, 9469, 9654, 9109, 3635, 3845, 8727, 3036, 3666, 9148, 2639, 9330, 3305, 3720, 4119, 4899, 9576, 4436, 4936, 8761, 8763, 4879, 3090, 3173, 3934, 2892, 9187, 4544, 9438, 3003, 8887, 2634, 9340, 9588, 9605, 2914, 3695, 3995, 8994, 9865, 3416, 8985, 4638, 9928, 4622, 2843, 3155, 3596, 8866, 8938, 9287, 9414, 2613, 3563, 4435, 9400, 9181, 4090, 3918, 3630, 3766, 4089, 4337, 3389, 3948, 4406, 4142, 4867, 2777, 3211, 3415, 9910, 4592, 9149, 4010, 9294, 9752, 4861, 2754, 9107, 4481, 3474, 4730, 2712, 4503, 4530, 2623, 3137, 4166, 9803, 3348, 3397, 8937, 9731, 2908, 3890, 4706, 8970, 4106, 9480, 4399, 4621, 3434, 4863, 9621, 4263, 8899, 2865, 2869, 3108, 3871, 3477, 8954, 9137, 2723, 4350, 3506, 8719, 9460, 4835, 3354, 9155, 9131, 4946, 4290, 2894, 4651, 4810, 2752, 4976, 9157, 9048, 4816, 9818, 2889, 3343, 9281, 4479, 3670, 2987, 3072, 3980, 9545, 9251, 2807, 3400, 9906, 3767, 4384, 9112, 3588, 9371, 3978, 4234, 9600, 9638, 3760, 3717, 9297, 4601, 3535, 8981, 9670, 9360, 2718, 4893, 9051, 2817, 4043, 8745, 3061, 9078, 9071, 3872, 8926, 9161, 3212, 4650, 9453, 2882, 9769, 3361, 3498, 3146, 3418, 3796, 8760, 3899, 3178, 4349, 2520, 3936, 2917, 2868, 2589, 4662, 3197, 3175, 9912, 9190, 3369, 3131, 9662, 3583, 3210, 3125, 4227, 4138, 9466, 4750, 4068, 4511, 4829, 3458, 2780, 4036, 3638, 3217, 4321, 8734, 3941, 4001, 2665, 4856, 4067, 8773, 4514, 4886, 9898, 9118, 9603, 3820, 3272, 4921, 4755, 9633, 4660, 2993, 3048, 2811, 9887, 3912, 4405, 8779, 8943, 9520, 4152, 9692, 4198, 4536, 3864, 8830, 9857, 2651, 4403, 9626, 3961, 4741, 9385, 4185, 9992, 9174, 9519, 2864, 3689, 3413, 9608, 9290, 4613, 4935, 3304, 3241, 2937, 9546, 3013, 3313, 3945, 4908, 4701, 4766, 9214, 4341, 3141, 3810, 4199, 9257, 3603, 3233, 4424, 2906, 4679, 9830, 4164, 3060, 3785, 9594, 3310, 4247, 9831, 3967, 9124, 2786, 3448, 3184, 9634, 9104, 9543, 9383, 2822, 3051, 4448, 4490, 9707, 4268, 4596, 2599, 8814, 3466, 9096, 4948, 8869, 3410, 4100, 9739, 9765, 3329, 9342, 2797, 3739, 4161, 8893, 3221, 4102, 8919, 9390, 3035, 3213, 3577, 3236, 4361, 9506, 9809, 3808, 4505, 9841, 4469, 2559, 9338, 9969, 8809, 3546, 9718, 4133, 9228, 4042, 2507, 3411, 9947, 8901, 4209, 8790, 3047, 3947, 3482, 9450, 9130, 4041, 4118, 2530, 3679, 4314, 4801, 3459, 8748, 9180, 9995, 8816, 3520, 2939, 3953, 9950, 9955, 4299, 3848, 9416, 3475, 8850, 2511, 3034, 3800, 2568, 2721, 9386, 9687, 3771, 3898, 9108, 4800, 2931, 8827, 8948, 8729, 3492, 9073, 3311, 4104, 4785, 8951, 2680, 2912, 3018, 4820, 2554, 8873, 4085, 3636, 4489, 9571, 9747, 4035, 3439, 4559, 2681, 3296, 4176, 3976, 4993, 4949, 4760, 9907, 3688, 3316, 4093, 4367, 3445, 4813, 8778, 3605, 8990, 9134, 9799, 3551, 9028, 3559, 9677, 3663, 4645, 3031, 8786, 9328, 4607, 4344, 4385, 9445, 4773, 2537, 3542, 9065, 3841, 2742, 9307, 4797, 2503, 2733, 3878, 4552, 4170, 3284, 3435, 9734, 4733, 3997, 3529, 2878, 2576, 4671, 4745, 4288, 9323, 9838, 3199, 8804, 2772, 4614, 3503, 9595, 3049, 9010, 3586, 4128, 9057, 9013, 8882, 9267, 9468, 3865, 4078, 4565, 9223, 4841, 2779, 4725, 3266, 3554, 4374, 8815, 2907, 2590, 2913, 9203, 9029, 4693, 4347, 9193, 4056, 9427, 8829, 3951, 2605, 2850, 4340, 4572, 9703, 4994, 3005, 9282, 9041, 2959, 9979, 9508, 8738, 2789, 2696, 8771, 9766, 3804, 2860, 4664, 2555, 4032, 9611, 4012, 4108, 4325, 4389, 2533, 3074, 3581, 3749, 3776, 4495, 4567, 4691, 4884, 4897, 9192, 2974, 3935, 2798, 3330, 4082, 2522, 9814, 9874, 4739, 2805, 4328, 4293, 9596, 9086, 9994, 8787, 8753, 9411, 9493, 4201, 9478, 3240, 4734, 9819, 4197, 3066, 3204, 3738, 9957, 9153, 9408, 2759, 2736, 3469, 4564, 3645, 3436, 3523, 4070, 4269, 8795, 2636, 3511, 9810, 3097, 8713, 9430, 9989, 4149, 3606, 4146, 9196, 9142, 3281, 9443, 9861, 2642, 3578, 9551, 3098, 2854, 2655, 4798, 3323, 3687, 4612, 3403, 9272, 8972, 3816, 2980, 4074, 4929, 8749, 3548, 8834, 3106, 2750, 4704, 9518, 9462, 2669, 9047, 4270, 2960, 4598, 3374, 3805, 4418, 9094, 9479, 3273, 3216, 9840, 9539, 3960, 2799, 2625, 2784, 3698, 4759, 9885, 3515, 3422, 9215, 3028, 3555, 4233, 3591, 9755, 3847, 4724, 4496, 4159, 8992, 4301]), noise_level = 0.5, shake_noise_level = 0.025, shake = 2.0, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.01, phantom_ρ = 100, save_prefix = "img/lighthouse200x300_pdps_known_proximal_25_10000_100", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	1.0666000889614224e-5	17036.45803843617	4.935377882355947	0.010713389784152977
2	0.002944541000033496	16953.018621041905	4.998030824788727	0.020130864019110503
3	0.004869332999078324	16783.650141440692	5.05441656496584	0.030935106202219696
4	0.0080847499993979	16706.89117411635	5.133009571036162	0.04358129508431891
5	0.009959499999240506	16550.684471945908	5.210953150133943	0.052513129416215665
6	0.012965291000000434	16290.787404003091	5.296937906145869	0.0638849280561132
7	0.014851040999928955	15965.871444476354	5.397542271779898	0.07323295218683806
8	0.01792733200272778	16002.153609996853	5.495199553806517	0.08035235897339083
9	0.01983916600511293	15895.734088138577	5.5692626249205315	0.09547007955238884
10	0.023058582006342476	15545.315257831573	5.648332303016119	0.09928142974102196
11	0.025040749005711405	15493.442479136706	5.743446431363417	0.11442619085158055
12	0.028114499004004756	15281.347552778441	5.853752803614833	0.11977440948111467
13	0.029977416004840052	15087.894576412553	5.915257880031945	0.12832136031160132
14	0.03315133300566231	14921.88464114165	6.023010339506147	0.14025235359776267
15	0.03509458300322876	14708.97141457629	6.14331273180589	0.1449985993528268
16	0.038254417002463015	14682.084645144409	6.205979469095382	0.1607852394246062
17	0.04008462500132737	14575.907105445514	6.301610825959072	0.1625982058274855
18	0.04315320800014888	14421.449461208602	6.404786712893867	0.16907194024860617
19	0.04509775000042282	14224.308462079616	6.466071859542453	0.1799601456119252
20	0.04867058300078497	14068.772798871236	6.530573376234221	0.19542752018994994
30	0.07273499999791966	12922.255713816576	7.43929999485548	0.2634637363368782
40	0.09675745799904689	12109.423297731875	8.228180264146484	0.351710274011131
50	0.11961299999893527	11181.584403314893	9.059821427401221	0.3953272791325271
60	0.1424047079999582	10602.874531411055	9.798767075336956	0.40878340957560083
70	0.1650753750000149	10151.436109637638	10.609239750024589	0.4781810283429442
80	0.1882581250029034	9690.758318012835	11.37331819212389	0.4780142466241298
90	0.21076279200133285	9264.689574525355	12.156483180529712	0.523561649897223
100	0.23289912499967613	8969.626002776065	12.879231946637857	0.5770817449781241
110	0.2553005000008852	8881.294436385611	13.549843907761312	0.5743667817780794
120	0.27798375000202213	8729.306704678569	14.28645807830797	0.5836398171468299
130	0.3008728330023587	8486.960826300432	14.962386095417934	0.5836777162560033
140	0.3230763330029731	8410.41982294483	15.591035028348434	0.5708037762467724
150	0.34597312500409316	8220.823218960131	16.16234072907037	0.5887442707681868
160	0.3682720420038095	8187.202568131994	16.76162790027759	0.584051514111315
170	0.39137550000305055	8192.371388445523	17.100450613970285	0.5656324197356043
180	0.4135488330030057	8096.3462136224625	17.497786042084392	0.5543660506942811
190	0.4362505830031296	8066.398386750696	17.75650531297266	0.5339332043011937
200	0.4588635830041312	7981.600530627127	18.16763502786856	0.5391080652221967
300	0.6802793740062043	7805.499636603527	21.696519144182567	0.633812613655764
400	0.9028934570051206	7761.124094610806	22.133738011359483	0.656003902434453
500	1.1289256660056708	7684.945937287774	22.44551172721306	0.6722175320450847
600	1.3512141660066845	7824.404937812214	21.8060931031853	0.6065861858888282
700	1.5744517910061404	7670.205194771934	23.142907698461265	0.6810442103130988
800	1.799631791003776	7707.652179475674	22.299278102926166	0.7314929044211607
900	2.0255706250063668	7698.14133943807	21.793422128582126	0.690526061579232
1000	2.2533001670090016	7720.320151655253	22.098202120122124	0.7777287964591548
1100	2.478533083009097	7726.403018073486	23.414090577539802	0.7741060332921792
1200	2.7052212490089005	7724.272683374154	22.934810430068392	0.7239514246327149
1300	2.940881499009265	7835.551804018921	19.328986330963836	0.6826534614572097
1400	3.170274166008312	7804.843787482305	20.379226660817977	0.6883844185660543
1500	3.3950076250075654	7560.884367624073	25.02228065360244	0.7436430205311699
1600	3.6221192500088364	7649.235003041018	23.05283569082661	0.6631824356106896
1700	3.846407459008333	7726.219502589661	23.664794705823358	0.7204699355479822
1800	4.073021626008995	7593.273897527807	24.78070508420167	0.7788699098102225
1900	4.298576126009721	7707.455805924285	21.367081950714784	0.6638580689613905
2000	4.524978251007269	7644.123196204866	23.76159049110737	0.7403285155981968
2100	4.752699418007978	7695.490666346966	22.968871294464883	0.748873838789199
2200	4.980750960010482	7581.365103748781	24.658853395583588	0.7695405650309263
2300	5.207672293010546	7691.943835313134	23.284422181521627	0.7153559438694373
2400	5.433219168007781	7569.957450171692	25.785352050734623	0.7741421230535984
2500	5.662037918005808	7657.297392639606	23.72895611106085	0.7569053558671386
2600	5.879970376005076	7581.192732513545	26.88157267582483	0.7959428087128503
2700	6.09435266800574	7567.594564223823	27.717222918359944	0.8028061185506291
2800	6.301131543008523	7622.1459791588795	27.955763724063495	0.8040830159109066
2900	6.507691251008509	7570.609648572376	28.016680773633947	0.8043541399256173
3000	6.713568543007568	7606.624059075072	28.02141584677306	0.8043615532599389
3100	6.919805043009546	7586.181380268378	28.080682107787336	0.8059498036186834
3200	7.12683308501073	7642.716244148496	28.065273447715096	0.8056214995866585
3300	7.333381794011075	7609.635281431184	28.0722847985365	0.8050197487287493
3400	7.540264211009344	7624.009211386512	28.066076235894847	0.8049950180696872
3500	7.745062002009945	7577.526980175187	28.05001459109105	0.8051983004277963
3600	7.950538461012911	7646.263272981397	28.07250449979805	0.8051576441532966
3700	8.156333420014562	7655.643769976587	28.100034007630885	0.805745937511889
3800	8.361737628016272	7510.043466829198	28.066498633458945	0.8057111763734421
3900	8.566516753016913	7601.521233933811	28.033468169187167	0.8042750652265825
4000	8.77039654501641	7581.908979344718	28.058567418089815	0.8045902429032237
4100	8.988752545017633	7530.115401660631	28.10315239529413	0.80569288288303
4200	9.19722196101793	7656.652054786138	28.054914754844347	0.8041465290657642
4300	9.401863669016166	7652.741556346287	28.031142545638218	0.8039811880709574
4400	9.605631502017786	7540.123773004163	28.022985913048938	0.8049207507721701
4500	9.8116805440186	7658.893200999331	28.061883991720133	0.8051818217711111
4600	10.016585085017141	7610.511489889365	28.045513255221692	0.8053601476357812
4700	10.223561919017811	7574.60612138422	28.042157264065356	0.8051132364245304
4800	10.429175919016416	7669.773991690087	28.056775362909164	0.805082722247434
4900	10.634722002017952	7565.042713106906	28.07463495251514	0.8056597131555027
5000	10.841854586018599	7585.34124543799	28.046869680014854	0.8050906312638022
5100	11.068954878021032	7648.321679158886	23.94465592323129	0.6961302940590265
5200	11.296897003019694	7588.119974604294	25.959211458395956	0.7628394629335543
5300	11.525171086021146	7666.59812049012	22.80760648215901	0.6716778311441747
5400	11.754823378021683	7698.044314881137	21.851921857140503	0.5937577708651025
5500	11.991971461022331	7874.547364198406	20.215413046917504	0.5324933515096933
5600	12.217986170020595	7628.454669694542	22.557584957797733	0.6783341968878752
5700	12.44130433601822	7753.077176186119	20.828283557304786	0.7063288699217432
5800	12.664583795020008	7776.2957519876045	21.356829725659342	0.74447638257006
5900	12.888549837018218	7747.464300826454	21.440562931146342	0.7256277506157643
6000	13.114931087020523	7642.4137885564	23.996260308091735	0.7768986867522344
6100	13.339250128021376	7713.461425932034	23.104726451876285	0.7665562373661321
6200	13.567063670023344	7625.012452400899	26.67902856333197	0.8483358452038141
6300	13.795276461023604	7653.380796152646	25.639209966979706	0.8479227971867119
6400	14.024961961025838	7556.202690790879	27.495123653930428	0.8749855408295202
6500	14.254130419023568	7573.99693217693	25.990115431798145	0.8459111975029543
6600	14.48393833602313	7654.190500262738	24.03608085630639	0.8137130681319314
6700	14.716870503023529	7616.170223252066	24.408580329454722	0.8197412503974586
6800	14.960140253024292	7572.789231462712	27.30550090221371	0.8451856658927415
6900	15.189928295025311	7604.424548657483	26.61519484290538	0.8637682993131478
7000	15.419524961027491	7535.876067071606	30.09651007910728	0.8896360523038619
7100	15.64965871102686	7589.053676517388	23.909448158076305	0.82426719176139
7200	15.878381627026101	7573.4045741801465	25.256930546853432	0.8368544326276618
7300	16.111277002026327	7518.665946995033	29.115750438385696	0.8555916103979446
7400	16.343441169028665	7541.650659029559	29.08153435377713	0.8730670008211872
7500	16.576805669028545	7623.777566769321	27.857778101816294	0.8549172013423584
7600	16.809054044028017	7544.563473714047	33.02063301925151	0.8732076980293291
7700	17.040991960027895	7555.611957862303	30.60188497615139	0.8490760256240872
7800	17.27359379303016	7533.325730507947	27.734086223461738	0.8313077855098489
7900	17.502443418030452	7763.418779232454	21.03333779327292	0.78204863514126
8000	17.7338475850338	7739.801097135152	25.81293773273028	0.8328360824547141
8100	17.979608960034966	7698.694117741732	23.927258228509658	0.8316021659097245
8200	18.209698585036676	7579.670334573627	26.278856518481568	0.846411858142708
8300	18.45810408503894	7570.005377473028	27.10232015822896	0.8568092214413462
8400	18.688546168039466	7596.738582385371	25.49546512611938	0.8355186271446258
8500	18.916753793040698	7605.926186331013	27.47423953663762	0.8675931384576061
8600	19.146253251037706	7555.846567462883	27.47492189040024	0.8595330149625122
8700	19.375775210039137	7526.283850539036	27.242108322335156	0.8555043138320662
8800	19.58246646004045	7490.511467167418	30.16604044446536	0.8782138251971993
8900	19.789825710038713	7508.963714124505	31.058095565436005	0.8821498468408268
9000	19.99855400103843	7588.147035237782	31.325454611391056	0.882550306872578
9100	20.205877418040473	7597.001062140877	31.42956574469745	0.8836521904117726
9200	20.41460721004114	7640.097270457433	31.43967244150783	0.8834123943320037
9300	20.6222275850414	7585.869163062879	31.47144443362823	0.8839185493819663
9400	20.833800502041413	7562.173663146678	31.488812351993296	0.8836400279926157
9500	21.052931294041628	7586.52894278393	31.431637951543475	0.8830889195385798
9600	21.26196804404026	7556.671965745844	31.46680815066627	0.8841255051371981
9700	21.470446586041362	7510.63786204408	31.490304591366748	0.8841000767509104
9800	21.677376086041477	7527.50122877518	31.512483007574055	0.8844492297487534
9900	21.88382967004145	7616.875342400335	31.503557788174795	0.8836500972744842
10000	22.090460837040155	7644.180545891887	31.50342457962997	0.8840927466185468


==> img/lighthouse200x300_pdps_known_rotation_25_10000_100.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 10000, save_results = true, save_images = true, save_images_iters = Set([5, 10000, 3000, 30, 5000, 1000, 1, 6000, 300, 2000, 2500, 7000, 3, 8000, 9000, 8700, 500, 25, 50, 7500, 2, 10, 4000, 250, 100]), pixelwise_displacement = false, dual_flow = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([4986, 4700, 3634, 4576, 4901, 9676, 9923, 4522, 9773, 3406, 3672, 2841, 8908, 9835, 2876, 4978, 9802, 3337, 4136, 4150, 3293, 3220, 4888, 4030, 3324, 3982, 3298, 3646, 3719, 9614, 4011, 8897, 3855, 3111, 4584, 4081, 3163, 3914, 9523, 4582, 9306, 4687, 2989, 3762, 4021, 4357, 3408, 9883, 9266, 4962, 9387, 9909, 3326, 9439, 3711, 2874, 4738, 4836, 4464, 3271, 9776, 4587, 9329, 9152, 9956, 3319, 4527, 2746, 9246, 3943, 3292, 4238, 3651, 2920, 4720, 9374, 2570, 9593, 2783, 4811, 3105, 9277, 8714, 8845, 9816, 3570, 4169, 8723, 3288, 4548, 9175, 9168, 9618, 4910, 3557, 8918, 9164, 3382, 8769, 3937, 3338, 2982, 4282, 4951, 4764, 9464, 3044, 4817, 9558, 9698, 3587, 9070, 2775, 9318, 8928, 3628, 4783, 3167, 4272, 9319, 3089, 3135, 2932, 9667, 4243, 9448, 3938, 3423, 4803, 2999, 4051, 4672, 4280, 2684, 4392, 4232, 8974, 8915, 3728, 3148, 4383, 4644, 3809, 9126, 9433, 3617, 4342, 4961, 9710, 4060, 9852, 9960, 9440, 4918, 8751, 9117, 4151, 9701, 2713, 3571, 3722, 3507, 4156, 9165, 3140, 9521, 9489, 2724, 4984, 3362, 8776, 3526, 9045, 9524, 8998, 9054, 3063, 9820, 9345, 3792, 9513, 4126, 4229, 4413, 3450, 9859, 4172, 3043, 3052, 4329, 3835, 3015, 3856, 3815, 2536, 4756, 3691, 4153, 3495, 4796, 2863, 8824, 4352, 2901, 4923, 3008, 9477, 3877, 2895, 3979, 9535, 8930, 2748, 4125, 3614, 4643, 3092, 9902, 4105, 4945, 2756, 9517, 9888, 4649, 4017, 2983, 3844, 4726, 8935, 4826, 4682, 9938, 9851, 4343, 9869, 2504, 2761, 3696, 9566, 2978, 9791, 4663, 9365, 9429, 3115, 9401, 4757, 3172, 9567, 9125, 8705, 3690, 9344, 3080, 2692, 9097, 3965, 9661, 3334, 4991, 2682, 3359, 3447, 4953, 4515, 4658, 9490, 3242, 2979, 3817, 8811, 8784, 9845, 9317, 9382, 2541, 4531, 9592, 3931, 8766, 9103, 9393, 2950, 3926, 9452, 4189, 3396, 2556, 9497, 3471, 9058, 4117, 4045, 3702, 2571, 9629, 3340, 3344, 4377, 9785, 3347, 4896, 9903, 3192, 4772, 4326, 3616, 4877, 8721, 9836, 9925, 4824, 9981, 3322, 3380, 3773, 3806, 3110, 8836, 9552, 3356, 9511, 9238, 8861, 9258, 9953, 2518, 8823, 9231, 8822, 9917, 4606, 9793, 2617, 3021, 3117, 4206, 2714, 8973, 9189, 2927, 9968, 3463, 9663, 4003, 2510, 8916, 3289, 4443, 4878, 4558, 4066, 4354, 9123, 3519, 9901, 4037, 2691, 4147, 4610, 8762, 2672, 2628, 3917, 9331, 9986, 4840, 2896, 8742, 3870, 4145, 8826, 4141, 4400, 4088, 2853, 9683, 3385, 3307, 8967, 3641, 8704, 8910, 2935, 2608, 4317, 4000, 3784, 4471, 4786, 9904, 2803, 4597, 8785, 9606, 3508, 3438, 4842, 8715, 8934, 3599, 9060, 3566, 4513, 4998, 8825, 2813, 9864, 2574, 2609, 3156, 2852, 4749, 8980, 4220, 4712, 3265, 3056, 3837, 4018, 4371, 2650, 3309, 3697, 4375, 2997, 2641, 3609, 8707, 3037, 3038, 3990, 3759, 4847, 9763, 9005, 9035, 4267, 8865, 3407, 3118, 3267, 3971, 9473, 2871, 4473, 3649, 9009, 9179, 4958, 4444, 2633, 2758, 3737, 4054, 9565, 4058, 9127, 3352, 9326, 2652, 4758, 4380, 8757, 4165, 2946, 3764, 4630, 4605, 2925, 2788, 4737, 9449, 9406, 2683, 9745, 4499, 9732, 9586, 4264, 8759, 2595, 8743, 9147, 3235, 9316, 9974, 2632, 2604, 9185, 2802, 9538, 2688, 2809, 9679, 2915, 3505, 3247, 9685, 9178, 9648, 3460, 3274, 2585, 2719, 3832, 4115, 4364, 4541, 8708, 3188, 4883, 3501, 8728, 4478, 4743, 3291, 4414, 9403, 9514, 4071, 9105, 4476, 2666, 9151, 2637, 4419, 8740, 4965, 9867, 8989, 4294, 9982, 2859, 4210, 2884, 3429, 8821, 3880, 9815, 2513, 4812, 4839, 3882, 3686, 9729, 2557, 9598, 9717, 9008, 3622, 4594, 4699, 9788, 3861, 4075, 8867, 2767, 8717, 9577, 2988, 4200, 4905, 2521, 2612, 2796, 4235, 2855, 3905, 9537, 9935, 9599, 3077, 3625, 8932, 9597, 4434, 9463, 3955, 2695, 9024, 3901, 4087, 3684, 9106, 3346, 9442, 2711, 3387, 3692, 4052, 4529, 4062, 3399, 9796, 3541, 3087, 9850, 4526, 3862, 4791, 3579, 8877, 9754, 9346, 4916, 3026, 4092, 8933, 4297, 4602, 9792, 4754, 3099, 4585, 9531, 4580, 2829, 8755, 9846, 3164, 4488, 9206, 4307, 9525, 4048, 9879, 9352, 3070, 4568, 4850, 9296, 9114, 2611, 9515, 4437, 4224, 3775, 4532, 4255, 8767, 9978, 9080, 2833, 9209, 9409, 3744, 8831, 3238, 9066, 2514, 4103, 4121, 2638, 4885, 9313, 9158, 9719, 4174, 4912, 4882, 2717, 2739, 9195, 9212, 3160, 8947, 2971, 9684, 3769, 3493, 9828, 3534, 3360, 3707, 3584, 3807, 3480, 4907, 9510, 3120, 4939, 4859, 8712, 3567, 3585, 2839, 3143, 4547, 9484, 9079, 3954, 9170, 3335, 2872, 2851, 4714, 9801, 4236, 9549, 9056, 3130, 4854, 9875, 4729, 9761, 9481, 9384, 3547, 2969, 2916, 3012, 9116, 9254, 3627, 9459, 4891, 4429, 3132, 9093, 2551, 2720, 9756, 3708, 3398, 4253, 3823, 3799, 9987, 4468, 2965, 3748, 3522, 2575, 9017, 3863, 3282, 3142, 9780, 9027, 3725, 3228, 4566, 4970, 9016, 2731, 3517, 9394, 8945, 4181, 3621, 3357, 3145, 4806, 8725, 8862, 9007, 4296, 2600, 3798, 4248, 9680, 4963, 3328, 8800, 9797, 4875, 9309, 9942, 9572, 3186, 8837, 4474, 4727, 4360, 4999, 4005, 9417, 9767, 3314, 2569, 3055, 3144, 9817, 9999, 4134, 9637, 4241, 9204, 3442, 9973, 2500, 2808, 4871, 8942, 3091, 9420, 4072, 4971, 2958, 9854, 4016, 9194, 3787, 9068, 2791, 2827, 3152, 4239, 3234, 4716, 9555, 4410, 2785, 3660, 4709, 4446, 4619, 9813, 3187, 4788, 2512, 4378, 9918, 3561, 3138, 4575, 2986, 9623, 9498, 9996, 4265, 4964, 9702, 9424, 4110, 8955, 9249, 3896, 9894, 9361, 4827, 4942, 9990, 3518, 8711, 3996, 4830, 3721, 3456, 3009, 2834, 4295, 3818, 8750, 4881, 2930, 3829, 2923, 8894, 3112, 3046, 3667, 9748, 4430, 4904, 9135, 4753, 9880, 9455, 9446, 9176, 4039, 2768, 9285, 4656, 4833, 3401, 4521, 4717, 9800, 9980, 3200, 4654, 2806, 4642, 2663, 3283, 9583, 9916, 4631, 4518, 9569, 3185, 4674, 4973, 9724, 4006, 9362, 9144, 4440, 4492, 9881, 4114, 2552, 4708, 9688, 9764, 3214, 3086, 9458, 4084, 4887, 3932, 4480, 4283, 9335, 4723, 2562, 4320, 4763, 4222, 2567, 4124, 2942, 3327, 4315, 3315, 4992, 9076, 9321, 4591, 3678, 8913, 9993, 3589, 9853, 3565, 3854, 4586, 9516, 2618, 9694, 2875, 4809, 3594, 9081, 9260, 9560, 3998, 8978, 4853, 9210, 3126, 4183, 9681, 9777, 3027, 4167, 4192, 9325, 3867, 2674, 9343, 3846, 3446, 3202, 3626, 4186, 4805, 2821, 4211, 8828, 4482, 2693, 4316, 4127, 9696, 9348, 4422, 9622, 3778, 4624, 3910, 3911, 3215, 2592, 4692, 9678, 4609, 3913, 9376, 2781, 3665, 4026, 8805, 8995, 9795, 9405, 3256, 2643, 8969, 4178, 2667, 9871, 9082, 2614, 3884, 8846, 8833, 4249, 4928, 3486, 3777, 2762, 3969, 4615, 8791, 4113, 2565, 4242, 8956, 9723, 9486, 3107, 4502, 9369, 4702, 9122, 3454, 2964, 3895, 3802, 4370, 4678, 2847, 9183, 9349, 2635, 4207, 9811, 2838, 4822, 4509, 4040, 9363, 2743, 3203, 9930, 2858, 4425, 2745, 9536, 3169, 3772, 3833, 2938, 4832, 9115, 3182, 9542, 4603, 3987, 9738, 3391, 3597, 9908, 3162, 2766, 8780, 8996, 9447, 4903, 4914, 8911, 9059, 2782, 4069, 8888, 8733, 4974, 9905, 3716, 4002, 4677, 4356, 4322, 3183, 3662, 9553, 9269, 9133, 4765, 9261, 2553, 2967, 8752, 4937, 3637, 4771, 9826, 9895, 9740, 4581, 9759, 9715, 9931, 4902, 9966, 4009, 3379, 9615, 4661, 4728, 9201, 8987, 9327, 9395, 3069, 9954, 9428, 9855, 9617, 2505, 2528, 2898, 9337, 8793, 3417, 4313, 9263, 9274, 3537, 3440, 9779, 3064, 3224, 2828, 3331, 4968, 4676, 9095, 4203, 2770, 3709, 4694, 2991, 3992, 4279, 4417, 3261, 9100, 3195, 9794, 9847, 3161, 9046, 3623, 2976, 8853, 9052, 9575, 9714, 9487, 3650, 3553, 3741, 9229, 9025, 8842, 2751, 9783, 9582, 3735, 9873, 4157, 9613, 8991, 9075, 4162, 3191, 3040, 3481, 4519, 9602, 4683, 9962, 4258, 9166, 9653, 4426, 4180, 4787, 9574, 3285, 3659, 2564, 9136, 9522, 8872, 3562, 9399, 4244, 4995, 3894, 3897, 4259, 8976, 3532, 4593, 3959, 9419, 2694, 9988, 9798, 8949, 9787, 2596, 4675, 3780, 3824, 4382, 2728, 9436, 4790, 2747, 3017, 8874, 9311, 9849, 2588, 2704, 4020, 4158, 9023, 9205, 3888, 2703, 4767, 2735, 2888, 4004, 3763, 8965, 3906, 3088, 3257, 4715, 3325, 4941, 3262, 3790, 4465, 4057, 9211, 4401, 3268, 4412, 8722, 3084, 4076, 9899, 9961, 9713, 3732, 3618, 9770, 4555, 3402, 9682, 4608, 9233, 9824, 4184, 9563, 3194, 8706, 2945, 9509, 3270, 9652, 4335, 3045, 3428, 9143, 4273, 3081, 3488, 4442, 9502, 9656, 4449, 3723, 9368, 4386, 3244, 3339, 3223, 3640, 4338, 4523, 4815, 4943, 3834, 3409, 3073, 3246, 4148, 9279, 9283, 3159, 8718, 3991, 3237, 2544, 9063, 9474, 3278, 9015, 4245, 3964, 4177, 3774, 9391, 3916, 4900, 4097, 4573, 4083, 9893, 4793, 2606, 3742, 4373, 4472, 2715, 3724, 3065, 4752, 3836, 4312, 3843, 2926, 3632, 4333, 4397, 4895, 3312, 4849, 9708, 4860, 9499, 3123, 4458, 4358, 3419, 9034, 9378, 8927, 3873, 3208, 9590, 4779, 8858, 3779, 9646, 4302, 8903, 4744, 3306, 4761, 4843, 3545, 9077, 3639, 9700, 9336, 3248, 2832, 9412, 4292, 8914, 3412, 4934, 2790, 9967, 2668, 2826, 3528, 9760, 4696, 2933, 4493, 9019, 9220, 9579, 4740, 2502, 4616, 3781, 4129, 3730, 3543, 9657, 9781, 9213, 3100, 3752, 2598, 9655, 3007, 4305, 9541, 9940, 9255, 3866, 2992, 4969, 9878, 4932, 3050, 3478, 2529, 8709, 8883, 3701, 3604, 3838, 2940, 3444, 3921, 9389, 4398, 4303, 3333, 4351, 4774, 9132, 4196, 2577, 2673, 4735, 8732, 4456, 4814, 4470, 8979, 9612, 3513, 9642, 9877, 3999, 9053, 9043, 3386, 9339, 9782, 8924, 3970, 3516, 4416, 4029, 2880, 4274, 4604, 2550, 4467, 2658, 9067, 2649, 4281, 8939, 3177, 3168, 9475, 3239, 2886, 4122, 2581, 3451, 3661, 3668, 9253, 4792, 9705, 4252, 9021, 9099, 9778, 3427, 8950, 4789, 4346, 3521, 4368, 3468, 4055, 8902, 9844, 2737, 2830, 3355, 3656, 4171, 3860, 2819, 3902, 4655, 3476, 3629, 8957, 8835, 2689, 3552, 4144, 2849, 2944, 9998, 2644, 4966, 9111, 9454, 9355, 4256, 9607, 4967, 3575, 3303, 8775, 3230, 3958, 2548, 2955, 8720, 2970, 9444, 3290, 2773, 4008, 4844, 9742, 4825, 2943, 9271, 9102, 9128, 3219, 2744, 9300, 3694, 4987, 3462, 3949, 3994, 9889, 3254, 3467, 4310, 4639, 3869, 4500, 2815, 9771, 3151, 3673, 8905, 8819, 3102, 3889, 4794, 9357, 4111, 4173, 4080, 2616, 3103, 4574, 3887, 9697, 8849, 2622, 4501, 3263, 4334, 4228, 3768, 9418, 2887, 4670, 8892, 4719, 2994, 2755, 2753, 9083, 2857, 2710, 4569, 3619, 4732, 4778, 9250, 3891, 4420, 9862, 2549, 3054, 9827, 9031, 9372, 9150, 2699, 9379, 3822, 4647, 3733, 8959, 9528, 2885, 9914, 4625, 4308, 9160, 3879, 9964, 2626, 3392, 4485, 3302, 8820, 8863, 9749, 4477, 9733, 8730, 9441, 3795, 9674, 9431, 3189, 3612, 2947, 2659, 3136, 2525, 9280, 4331, 4909, 8701, 8789, 9227, 4865, 2538, 2867, 9351, 4278, 2879, 4195, 2584, 3383, 9959, 3893, 9937, 2572, 4680, 8756, 4028, 9422, 2685, 4463, 9751, 3029, 2972, 4831, 8841, 2846, 4394, 9660, 8895, 9768, 2877, 4182, 8735, 8982, 8765, 4254, 9544, 8854, 9884, 4561, 9829, 2881, 3924, 9920, 8839, 2968, 2837, 3904, 3758, 4415, 9601, 9295, 4460, 3682, 2646, 3390, 4516, 4023, 3388, 9651, 3849, 2597, 4013, 4179, 4212, 8881, 3746, 3497, 9200, 4160, 9268, 8777, 4846, 2922, 4611, 3395, 9808, 3349, 4684, 3430, 2591, 9892, 3057, 9265, 2778, 9333, 9314, 9668, 8860, 3789, 3127, 3975, 3133, 8997, 2698, 2890, 9293, 3512, 4219, 4452, 9485, 4022, 3432, 9746, 3564, 3685, 9312, 3147, 9434, 4407, 2835, 3367, 4353, 4538, 9308, 3907, 2729, 9949, 3472, 3062, 4695, 2542, 2909, 2656, 3615, 2524, 2687, 9262, 4251, 9292, 3368, 4266, 4669, 8953, 9927, 3134, 3431, 2509, 9171, 3714, 9896, 9943, 9036, 3227, 4590, 9556, 2647, 4975, 3085, 4116, 4168, 4408, 3950, 9156, 9627, 9946, 9138, 8880, 9699, 3414, 9585, 2836, 3993, 2517, 2631, 3226, 8922, 8788, 3674, 9807, 9897, 9182, 3782, 3814, 4930, 2627, 3944, 2547, 2948, 3598, 9774, 3671, 9472, 3755, 4099, 2900, 3989, 8840, 8960, 3939, 4086, 4919, 4038, 4540, 3853, 8961, 3974, 4033, 2716, 4318, 2615, 4065, 8864, 9805, 9984, 4931, 2985, 9120, 3718, 8898, 2508, 2697, 2545, 8802, 9087, 9235, 3372, 9239, 2580, 3946, 9437, 3287, 9706, 3919, 4543, 9415, 3500, 2593, 3437, 3706, 3676, 2630, 3277, 3900, 3643, 4997, 9639, 3592, 4497, 9476, 3502, 8782, 9247, 9014, 4130, 9245, 9671, 4486, 3857, 3494, 3225, 8971, 9529, 3093, 3166, 8852, 9218, 3966, 2995, 3384, 3734, 4920, 9186, 8871, 2527, 3683, 4260, 4204, 2587, 9728, 3514, 9030, 9533, 4506, 9167, 9610, 9690, 9140, 4454, 3601, 4838, 3378, 8844, 3473, 4988, 3705, 3174, 3631, 4135, 2844, 8774, 9145, 9568, 4807, 3006, 9970, 3930, 4653, 9303, 3608, 3232, 4348, 9457, 4876, 9675, 3433, 2546, 9248, 4623, 9812, 4393, 3981, 9370, 3655, 2501, 3258, 9762, 3794, 2566, 3540, 3153, 4628, 4143, 2586, 3524, 3071, 4851, 2702, 9101, 8724, 9591, 4748, 4475, 8984, 9975, 3549, 3366, 9507, 4535, 4570, 3317, 8891, 4972, 3963, 3218, 4484, 9971, 10000, 3765, 2670, 4487, 4855, 9332, 4077, 2893, 3483, 9695, 3363, 4926, 3158, 2954, 4024, 3915, 4441, 9334, 4563, 2732, 9230, 4217, 3754, 9890, 3510, 9084, 9221, 3404, 8792, 9822, 9856, 4372, 4852, 9004, 9832, 4577, 9711, 4713, 9064, 4507, 9259, 9404, 9356, 4225, 3441, 9720, 4213, 3791, 4202, 4944, 2856, 3119, 3652, 3245, 9425, 3364, 2951, 4275, 9237, 2738, 3176, 3122, 8999, 9377, 4588, 9645, 9644, 2845, 9139, 9562, 9721, 3058, 4287, 3731, 9018, 3020, 2602, 8921, 4762, 3677, 3381, 2824, 2861, 3206, 4286, 3713, 4746, 3053, 4770, 9273, 3803, 4285, 9091, 9636, 4892, 3729, 3504, 3743, 4629, 2866, 4214, 4404, 4332, 9347, 8783, 9821, 3470, 4776, 4327, 8988, 2949, 2734, 3095, 9320, 4193, 9172, 3786, 4246, 4101, 2787, 3067, 3014, 3940, 2953, 9315, 4381, 3157, 8801, 2765, 2862, 8737, 9032, 4450, 9570, 9727, 3757, 3740, 3648, 4455, 4952, 4652, 9527, 9085, 4498, 8907, 4007, 8807, 9664, 2961, 4578, 3394, 8884, 3859, 4562, 3602, 2654, 2905, 3956, 2690, 3574, 9806, 3770, 3000, 9121, 9341, 2957, 8726, 2573, 4336, 4025, 3033, 4868, 8886, 9301, 9467, 4731, 4889, 3851, 9354, 9530, 2675, 3825, 8876, 9089, 9939, 9948, 4703, 9848, 2996, 4046, 3657, 9410, 2924, 4589, 3198, 2526, 2709, 4906, 3297, 9842, 2883, 2561, 2657, 8890, 9236, 9364, 2804, 3530, 4799, 3068, 4323, 4894, 9501, 2624, 9804, 9945, 2975, 4504, 9858, 4191, 9616, 9040, 3886, 3196, 8806, 4240, 4034, 4512, 3365, 9322, 3201, 3568, 3828, 4898, 9162, 2919, 9026, 9451, 3923, 9396, 4925, 9456, 4890, 4698, 9716, 2620, 3350, 9289, 2795, 3059, 4250, 4648, 8906, 8741, 2579, 9834, 4557, 3128, 9224, 3016, 9997, 3181, 3370, 3858, 4311, 4989, 4533, 4457, 3972, 8964, 9074, 3903, 3259, 2582, 9775, 4319, 4324, 4742, 3279, 4528, 9119, 4665, 4015, 9049, 8878, 2621, 4617, 3465, 4955, 3461, 9919, 2727, 4095, 9494, 4298, 9936, 3083, 9001, 2921, 3121, 8813, 9198, 9941, 3681, 9256, 2966, 3165, 3509, 3868, 9217, 9388, 3819, 9207, 3593, 4959, 4163, 4858, 4431, 4537, 3453, 3205, 9483, 4466, 9039, 2952, 3700, 8710, 3973, 4710, 8923, 3986, 4300, 4927, 9693, 3962, 9900, 4534, 4828, 8843, 9397, 2607, 2941, 3644, 9098, 8904, 9911, 9000, 4223, 8889, 3019, 8770, 9609, 3253, 9366, 9090, 3550, 3850, 9020, 3922, 2558, 3001, 4546, 9564, 4447, 9423, 2998, 3525, 8703, 4395, 8925, 4044, 4049, 4990, 2776, 2963, 3658, 3925, 9866, 2990, 9413, 3252, 9264, 4862, 3928, 4433, 3693, 9350, 8966, 3977, 4027, 2540, 2911, 3852, 9550, 9709, 9033, 2769, 3124, 9208, 3496, 4362, 9491, 9159, 3255, 3358, 3680, 4306, 4545, 4747, 4689, 3345, 3909, 9353, 8879, 4064, 3801, 4091, 4947, 8851, 4977, 9038, 8946, 3039, 2662, 4636, 2678, 3620, 3449, 4818, 9381, 9050, 4804, 3751, 9557, 4688, 9299, 8754, 3082, 8917, 4284, 8838, 4291, 2700, 2757, 4208, 4880, 4618, 9191, 3703, 4423, 9288, 3393, 8758, 2934, 2956, 4634, 3276, 3613, 4819, 4668, 4137, 2973, 9526, 2814, 2539, 3243, 4096, 9972, 9225, 9958, 4869, 3179, 2873, 3420, 8963, 4390, 3318, 8764, 3353, 4848, 3576, 9924, 9744, 2812, 3556, 4376, 9650, 9580, 4983, 3375, 4870, 2676, 3821, 9496, 9741, 9587, 3229, 4795, 2563, 4954, 9913, 3170, 8731, 8931, 3952, 3010, 9222, 2801, 2583, 9872, 3269, 9965, 2648, 2816, 4768, 4637, 2870, 3933, 4524, 4583, 9735, 4550, 4194, 4483, 4705, 9534, 4421, 9784, 3788, 4154, 4508, 2578, 3727, 4226, 9863, 9758, 9672, 3116, 9088, 3209, 4981, 9243, 3452, 9505, 9882, 3590, 9604, 2708, 4980, 3607, 2899, 9736, 3747, 9985, 3920, 9398, 2741, 4718, 8739, 4112, 4175, 9276, 9665, 9244, 3753, 3499, 3421, 8744, 9055, 4641, 4985, 9837, 4915, 4659, 3022, 9069, 9725, 9298, 9951, 9643, 3582, 9426, 3793, 4262, 3569, 8799, 9304, 9003, 4402, 9216, 2664, 9547, 3538, 9929, 4751, 8812, 3633, 9631, 3041, 2660, 4277, 9620, 9933, 4237, 9823, 9012, 4940, 3079, 9704, 4681, 4571, 3249, 4359, 9750, 8803, 4517, 2794, 2842, 9722, 4823, 4459, 3300, 4107, 3004, 3104, 4014, 4188, 8929, 9630, 9666, 4257, 8772, 2800, 4491, 4063, 8870, 9006, 3011, 9154, 3883, 3983, 9184, 9886, 8983, 9044, 9540, 9673, 3030, 4330, 8798, 9726, 9173, 3294, 3171, 4366, 4539, 4821, 8700, 9242, 9275, 4462, 4922, 9833, 4428, 3260, 9860, 2962, 8781, 4365, 3222, 9619, 3826, 2771, 2679, 3812, 3489, 4620, 3527, 3985, 3457, 2848, 3280, 3756, 9952, 9471, 8746, 8797, 3957, 3726, 4205, 4276, 9632, 9921, 4019, 2619, 4551, 3301, 4913, 3295, 8794, 4396, 8941, 9504, 2831, 9188, 8958, 9730, 9977, 4131, 8977, 4556, 4957, 9432, 4411, 8944, 8716, 4388, 3075, 2823, 9743, 3491, 3736, 9503, 4554, 9305, 2645, 9092, 3193, 3811, 9037, 8856, 4686, 2686, 4982, 3839, 2671, 3342, 4837, 9146, 2910, 2531, 8768, 9625, 3797, 3624, 4640, 2977, 2928, 3539, 3190, 2706, 2763, 3076, 3642, 4050, 9488, 3988, 4355, 2532, 3704, 3096, 4339, 4079, 4711, 2603, 8808, 3712, 4345, 9581, 2810, 9790, 2891, 9991, 2740, 3885, 4960, 2535, 4304, 4979, 9359, 9559, 3320, 4427, 3664, 3595, 4600, 3610, 9757, 3827, 3094, 3881, 3479, 9141, 9868, 9392, 4155, 8986, 3654, 8868, 9129, 4690, 2818, 9839, 2707, 4369, 9983, 3464, 2661, 3942, 9786, 3558, 9686, 4646, 3299, 3321, 2820, 3783, 4379, 8900, 9624, 9659, 2629, 3560, 3929, 4866, 9669, 3647, 3813, 2730, 9461, 9232, 4461, 9324, 9963, 2929, 3023, 3531, 9640, 3275, 3840, 4187, 8855, 8702, 4736, 3426, 2601, 8920, 4560, 2705, 4047, 4271, 4432, 4132, 8968, 4120, 9691, 9737, 3750, 4094, 3968, 4073, 8847, 4363, 4635, 4938, 3573, 4956, 9286, 2984, 8885, 3715, 3842, 4218, 9512, 9825, 3669, 4391, 3024, 9647, 4190, 9270, 4053, 4777, 8796, 2515, 4864, 8817, 2594, 4657, 3490, 9635, 3351, 3424, 4845, 8975, 9500, 4784, 4802, 2903, 4721, 3042, 3830, 3710, 4061, 3443, 9435, 9062, 3371, 4775, 9373, 8936, 8912, 4673, 4031, 8940, 4666, 9022, 4289, 9628, 4685, 2749, 4140, 9163, 9658, 9712, 3484, 2722, 3761, 2523, 3875, 5000, 4873, 4123, 4542, 4109, 4911, 9772, 9284, 2610, 3207, 4780, 8857, 4924, 8952, 8859, 2506, 9470, 3572, 9011, 9789, 2677, 3180, 3336, 3341, 3425, 4781, 4667, 4707, 9252, 4579, 4098, 9922, 9202, 8832, 2981, 4059, 8810, 3032, 3675, 2726, 4494, 3002, 2840, 3251, 3308, 9072, 9584, 3373, 3745, 3831, 9573, 8736, 2560, 3536, 9241, 4451, 3139, 8818, 9199, 9302, 9482, 3264, 4769, 4221, 9578, 8875, 9548, 2792, 3150, 2825, 4438, 4216, 4834, 9870, 9753, 4996, 3025, 4445, 3376, 3405, 9407, 4626, 4808, 4627, 9226, 4409, 9310, 4231, 9375, 9465, 3487, 2701, 2516, 4387, 2534, 3154, 9915, 3114, 9561, 9219, 4697, 4215, 9492, 9932, 9240, 2543, 2725, 3149, 3485, 4230, 2760, 9554, 4453, 9934, 4917, 3129, 2640, 3078, 3231, 9641, 9402, 9532, 9689, 2904, 3876, 9976, 3580, 3653, 9421, 2936, 3101, 4309, 4439, 9495, 8993, 4599, 2897, 3332, 2653, 4722, 9358, 9589, 9177, 3927, 3533, 4549, 3286, 4950, 2918, 3109, 3984, 3113, 4553, 2519, 9876, 9649, 9042, 4510, 4782, 3600, 9113, 3455, 8909, 3611, 8896, 2764, 9234, 2774, 9197, 4632, 8962, 4933, 3892, 9278, 4520, 3377, 9110, 9169, 3699, 4261, 9367, 9380, 9843, 9291, 9944, 4857, 2902, 3250, 3908, 4595, 8848, 4525, 8747, 4139, 4872, 4874, 4633, 2793, 9002, 9926, 3544, 3874, 9061, 9891, 9469, 9654, 9109, 3635, 3845, 8727, 3036, 3666, 9148, 2639, 9330, 3305, 3720, 4119, 4899, 9576, 4436, 4936, 8761, 8763, 4879, 3090, 3173, 3934, 2892, 9187, 4544, 9438, 3003, 8887, 2634, 9340, 9588, 9605, 2914, 3695, 3995, 8994, 9865, 3416, 8985, 4638, 9928, 4622, 2843, 3155, 3596, 8866, 8938, 9287, 9414, 2613, 3563, 4435, 9400, 9181, 4090, 3918, 3630, 3766, 4089, 4337, 3389, 3948, 4406, 4142, 4867, 2777, 3211, 3415, 9910, 4592, 9149, 4010, 9294, 9752, 4861, 2754, 9107, 4481, 3474, 4730, 2712, 4503, 4530, 2623, 3137, 4166, 9803, 3348, 3397, 8937, 9731, 2908, 3890, 4706, 8970, 4106, 9480, 4399, 4621, 3434, 4863, 9621, 4263, 8899, 2865, 2869, 3108, 3871, 3477, 8954, 9137, 2723, 4350, 3506, 8719, 9460, 4835, 3354, 9155, 9131, 4946, 4290, 2894, 4651, 4810, 2752, 4976, 9157, 9048, 4816, 9818, 2889, 3343, 9281, 4479, 3670, 2987, 3072, 3980, 9545, 9251, 2807, 3400, 9906, 3767, 4384, 9112, 3588, 9371, 3978, 4234, 9600, 9638, 3760, 3717, 9297, 4601, 3535, 8981, 9670, 9360, 2718, 4893, 9051, 2817, 4043, 8745, 3061, 9078, 9071, 3872, 8926, 9161, 3212, 4650, 9453, 2882, 9769, 3361, 3498, 3146, 3418, 3796, 8760, 3899, 3178, 4349, 2520, 3936, 2917, 2868, 2589, 4662, 3197, 3175, 9912, 9190, 3369, 3131, 9662, 3583, 3210, 3125, 4227, 4138, 9466, 4750, 4068, 4511, 4829, 3458, 2780, 4036, 3638, 3217, 4321, 8734, 3941, 4001, 2665, 4856, 4067, 8773, 4514, 4886, 9898, 9118, 9603, 3820, 3272, 4921, 4755, 9633, 4660, 2993, 3048, 2811, 9887, 3912, 4405, 8779, 8943, 9520, 4152, 9692, 4198, 4536, 3864, 8830, 9857, 2651, 4403, 9626, 3961, 4741, 9385, 4185, 9992, 9174, 9519, 2864, 3689, 3413, 9608, 9290, 4613, 4935, 3304, 3241, 2937, 9546, 3013, 3313, 3945, 4908, 4701, 4766, 9214, 4341, 3141, 3810, 4199, 9257, 3603, 3233, 4424, 2906, 4679, 9830, 4164, 3060, 3785, 9594, 3310, 4247, 9831, 3967, 9124, 2786, 3448, 3184, 9634, 9104, 9543, 9383, 2822, 3051, 4448, 4490, 9707, 4268, 4596, 2599, 8814, 3466, 9096, 4948, 8869, 3410, 4100, 9739, 9765, 3329, 9342, 2797, 3739, 4161, 8893, 3221, 4102, 8919, 9390, 3035, 3213, 3577, 3236, 4361, 9506, 9809, 3808, 4505, 9841, 4469, 2559, 9338, 9969, 8809, 3546, 9718, 4133, 9228, 4042, 2507, 3411, 9947, 8901, 4209, 8790, 3047, 3947, 3482, 9450, 9130, 4041, 4118, 2530, 3679, 4314, 4801, 3459, 8748, 9180, 9995, 8816, 3520, 2939, 3953, 9950, 9955, 4299, 3848, 9416, 3475, 8850, 2511, 3034, 3800, 2568, 2721, 9386, 9687, 3771, 3898, 9108, 4800, 2931, 8827, 8948, 8729, 3492, 9073, 3311, 4104, 4785, 8951, 2680, 2912, 3018, 4820, 2554, 8873, 4085, 3636, 4489, 9571, 9747, 4035, 3439, 4559, 2681, 3296, 4176, 3976, 4993, 4949, 4760, 9907, 3688, 3316, 4093, 4367, 3445, 4813, 8778, 3605, 8990, 9134, 9799, 3551, 9028, 3559, 9677, 3663, 4645, 3031, 8786, 9328, 4607, 4344, 4385, 9445, 4773, 2537, 3542, 9065, 3841, 2742, 9307, 4797, 2503, 2733, 3878, 4552, 4170, 3284, 3435, 9734, 4733, 3997, 3529, 2878, 2576, 4671, 4745, 4288, 9323, 9838, 3199, 8804, 2772, 4614, 3503, 9595, 3049, 9010, 3586, 4128, 9057, 9013, 8882, 9267, 9468, 3865, 4078, 4565, 9223, 4841, 2779, 4725, 3266, 3554, 4374, 8815, 2907, 2590, 2913, 9203, 9029, 4693, 4347, 9193, 4056, 9427, 8829, 3951, 2605, 2850, 4340, 4572, 9703, 4994, 3005, 9282, 9041, 2959, 9979, 9508, 8738, 2789, 2696, 8771, 9766, 3804, 2860, 4664, 2555, 4032, 9611, 4012, 4108, 4325, 4389, 2533, 3074, 3581, 3749, 3776, 4495, 4567, 4691, 4884, 4897, 9192, 2974, 3935, 2798, 3330, 4082, 2522, 9814, 9874, 4739, 2805, 4328, 4293, 9596, 9086, 9994, 8787, 8753, 9411, 9493, 4201, 9478, 3240, 4734, 9819, 4197, 3066, 3204, 3738, 9957, 9153, 9408, 2759, 2736, 3469, 4564, 3645, 3436, 3523, 4070, 4269, 8795, 2636, 3511, 9810, 3097, 8713, 9430, 9989, 4149, 3606, 4146, 9196, 9142, 3281, 9443, 9861, 2642, 3578, 9551, 3098, 2854, 2655, 4798, 3323, 3687, 4612, 3403, 9272, 8972, 3816, 2980, 4074, 4929, 8749, 3548, 8834, 3106, 2750, 4704, 9518, 9462, 2669, 9047, 4270, 2960, 4598, 3374, 3805, 4418, 9094, 9479, 3273, 3216, 9840, 9539, 3960, 2799, 2625, 2784, 3698, 4759, 9885, 3515, 3422, 9215, 3028, 3555, 4233, 3591, 9755, 3847, 4724, 4496, 4159, 8992, 4301]), noise_level = 0.5, shake_noise_level = 0.025, shake = 2.0, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.01, predictor = PredictPDPS.OpticalFlow.Rotation(), save_prefix = "img/lighthouse200x300_pdps_known_rotation_25_10000_100", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	0.10902000000351109	17036.45803843617	4.935377882355947	0.010713389784152977
2	0.13123091700254008	16973.904068248212	4.998331543293512	0.020049966543559315
3	0.14472362599917687	16817.981341665447	5.055288138471639	0.030791768778540732
4	0.15829254299751483	16745.458257105038	5.134430493553383	0.043475537370143154
5	0.16603412599943113	16594.49919818196	5.21310717711378	0.052472689234306584
6	0.17516795900883153	16354.63726098632	5.29972020670566	0.06370594104940845
7	0.18452754300960805	16036.581072523246	5.401010273030553	0.07310465038483115
8	0.19508729300287087	16059.609229363045	5.499841093592156	0.0810508797388225
9	0.20315900100104045	15937.054317736007	5.574063283105556	0.09703748637051128
10	0.2134329179971246	15583.028168435801	5.654226717590039	0.10122498962782203
11	0.22278862599341664	15534.690632348884	5.749852889647676	0.11701777385055899
12	0.23159320899867453	15321.085456505438	5.861144943221009	0.12278733634971022
13	0.23950604199490044	15151.050877646683	5.923748458255376	0.13109716293217585
14	0.24983233399689198	14986.156787330054	6.032322241088224	0.14373462479884927
15	0.25746712599357124	14749.606723815077	6.152985867069351	0.15037183090107656
16	0.2659653759910725	14726.626548923898	6.2166650885049695	0.16718666450378672
17	0.27461491798749194	14612.266318002736	6.313250011933571	0.1690416245412028
18	0.28419941799074877	14469.258688805021	6.41727012175828	0.17622087452723093
19	0.29175891798513476	14265.617455472211	6.479725022738066	0.1880981681354695
20	0.3016779599856818	14102.280928541364	6.545103778847889	0.20418353122068353
30	0.41339016797428485	12963.180007618379	7.461034951799263	0.2787552160589932
40	0.5108726679754909	12165.70766833679	8.257423622486385	0.371505285128558
50	0.6834282929776236	11217.077633124367	9.097820099957927	0.4240907840564109
60	0.7661137089744443	10663.058966070388	9.845592554365227	0.43166376765401393
70	0.8493302929709898	10177.218126479565	10.668885791416116	0.5104759813797822
80	0.9321397089661332	9733.665107924227	11.444058486618214	0.5047747884265347
90	1.014158667967422	9284.993116011963	12.247059710075451	0.5592971338758652
100	1.0966185429715551	8995.390372698408	12.982532200529098	0.6058881090808396
110	1.1836712929798523	8906.579268982188	13.665758843038837	0.5983322986702165
120	1.2669517509784782	8759.104441024294	14.424522066639353	0.6087715329422942
130	1.3486510839720722	8536.50402611861	15.114112186739561	0.6096465081862673
140	1.4300128759641666	8439.521274569579	15.754923394756835	0.6015693398291257
150	1.513558791964897	8262.44777888019	16.350015829006058	0.6145729814188318
160	1.6061125839623855	8215.409828719192	16.97563775264921	0.6174859865419073
170	1.7904959589650389	8237.884897345293	17.324691059272602	0.5991367731058808
180	1.8752537919644965	8144.820855141375	17.74458651184167	0.5882132527417596
190	1.9566162079718197	8105.4207985914845	18.017274358659343	0.5657403541906209
200	2.039136498962762	8007.654538944485	18.499811535710688	0.5783549079754113
300	2.9658004159573466	7857.551922316882	22.412004733565105	0.6678457272871666
400	3.8003188749571564	7794.995654012566	22.569721898505115	0.6775633659160246
500	4.716797041954123	7733.113148002456	22.988569621366377	0.6931835895774794
600	5.65725549995841	7854.343877304434	22.29474254721753	0.6365503110841035
700	6.703196374961408	7707.409284142324	23.692016011369947	0.7056130001440005
800	7.676996499969391	7746.722707264647	22.809227514232955	0.7455014224142159
900	8.597140374971787	7757.657315761637	22.27906891278308	0.7103318802493995
1000	9.424270040966803	7758.480284428606	22.44223004140942	0.7808923898074029
1100	10.36430987395579	7776.140123098931	23.91501306702651	0.7770021340611497
1200	11.295811873947969	7754.557455073359	23.4486417709634	0.7334592618543031
1300	12.260278748944984	7875.831621434326	19.473391825980293	0.6981092289390612
1400	13.223161123940372	7858.313489977684	20.680307950428155	0.6984647246498698
1500	14.056589915941004	7604.3113222883285	25.79492641750299	0.756658531806367
1600	14.981582040942158	7706.076430764628	23.56025350177338	0.6769211916199039
1700	15.928070498935995	7791.34413348479	24.28842263072401	0.7289391815944632
1800	16.88047629094217	7639.65245479744	25.29068204122986	0.7827799485870205
1900	17.8109146659408	7766.638418884099	21.704587450565636	0.6829905695856876
2000	18.646597081940854	7689.040936364486	24.268436363887837	0.7510174839440811
2100	19.60058745693823	7740.8480886451425	23.3867312046982	0.7542612692868634
2200	20.53609566493833	7622.0387121728	25.230507885128176	0.7782414191477964
2300	21.40459516493138	7758.145395881033	23.6900516281718	0.7205690135831869
2400	22.33817928993085	7633.852516834245	26.466821246827507	0.7728421306162072
2500	23.2695331229188	7702.791920412324	24.190764786906534	0.7627047033564336
2600	23.981822289919364	7579.908150933463	27.074437693472216	0.7979551266555278
2700	24.72009849792812	7567.988208288224	27.776697009497738	0.8023293371736187
2800	25.42903174793173	7622.608465741033	27.972172055578266	0.803331136898191
2900	26.249307497928385	7570.926260599549	28.018741572625537	0.8034430165786681
3000	26.841473497930565	7607.068556519202	28.01960217049757	0.8034177899043784
3100	27.541803039930528	7586.512540811014	28.07803897939894	0.8049280844971778
3200	28.22626337292604	7643.085001088343	28.059698037549392	0.8046053441866837
3300	28.827589497930603	7609.9532243095755	28.065289806435082	0.8037831718205112
3400	29.519117955918773	7624.419968687981	28.060433642641133	0.803810268479504
3500	30.20141058092122	7577.882517914839	28.04365001057317	0.8039929300563051
3600	30.902250122919213	7646.712610492612	28.06834634208623	0.8040518239958802
3700	31.589201414913987	7656.054468531087	28.0954401876553	0.8047721563286228
3800	32.17375524791714	7510.4067215530695	28.06098932463438	0.8046772795733413
3900	32.853107872913824	7601.828350104534	28.027506453012677	0.8032508539989237
4000	33.535184539912734	7581.912300652773	28.05379629534083	0.8035450154267199
4100	34.23439087391307	7530.283998491202	28.096061208519064	0.8044567193659536
4200	34.92483874890604	7656.934378933728	28.049968527271886	0.803187900857668
4300	35.52243170690781	7653.212086929839	28.02582289934989	0.8029905166438871
4400	36.20281741590588	7540.2883204545	28.01759618641618	0.8038210863232779
4500	36.90082162390172	7659.183264490838	28.05616701488823	0.8040212836101459
4600	37.58956516488979	7610.805598143028	28.04226376321843	0.8043519256126292
4700	38.266780414880486	7575.006939388594	28.03674628261571	0.8040909801606787
4800	38.84422241487482	7670.283781296917	28.052567720191487	0.8041269400901623
4900	39.61764020587725	7565.4439455719385	28.06733421006582	0.804537797990221
5000	40.310405622876715	7585.598798337691	28.041976279167663	0.8039938508170381
5100	41.24814087287814	7697.561134461488	24.512004736623	0.7133767245347592
5200	42.186458414871595	7645.1745743994525	26.539377363470145	0.764388520228796
5300	43.020107330870815	7729.145194142813	23.279612004877308	0.6869645519045547
5400	43.95921408086724	7713.606296406717	22.403266677756527	0.6335568803375107
5500	44.88894595587044	7902.866813515709	20.741315481785186	0.5698746206562638
5600	45.810045788864954	7712.014841635626	23.16210638025452	0.6920495126740951
5700	46.63273174686765	7792.318581878744	21.209847639767933	0.7171403364474005
5800	47.56066482985625	7818.32522331594	21.71296974127069	0.7560169354170085
5900	48.487582871865015	7775.642191122107	21.76020400723289	0.735298011991394
6000	49.4105699138745	7672.622350382498	24.5233833532197	0.7808268937452303
6100	50.34938208087988	7782.811881362888	23.385074309082444	0.7558379172800493
6200	51.18309091388073	7666.532106367433	27.135480249243216	0.8435074133588307
6300	52.11876707986812	7701.797931995536	26.01264520974921	0.8333217818440747
6400	53.06742841286177	7612.962257109512	27.866314267883247	0.8504830731858514
6500	54.00031353785016	7612.659211052813	26.479381726851262	0.8396528737012712
6600	54.93653420485498	7717.5741749021645	24.335626621285318	0.8042793229373412
6700	55.86458553785633	7700.759271097619	24.621481547611943	0.7978116226962345
6800	56.69226999585226	7630.025615934219	27.91636212881208	0.8336411323138629
6900	57.624310912855435	7663.915362594115	27.0704105087948	0.8486749724794177
7000	58.55396374585689	7572.591979485905	30.845613071266257	0.8813356289427191
7100	59.50973074584908	7634.666503786984	24.212559026423772	0.8220391330100385
7200	60.34107732884877	7620.621564625941	25.692541430247026	0.8303324523441103
7300	61.287938703855616	7576.088556554483	29.992698201514074	0.8459036828681044
7400	62.33122866284975	7593.133483211877	29.354896035526366	0.8597894136739633
7500	63.26011603785446	7669.162854255635	28.326803816988306	0.8502744413110729
7600	64.10631612085854	7595.685091954093	33.95253992816556	0.8657635018304786
7700	65.04676095384639	7599.505430869202	31.14825144530602	0.8443176625650954
7800	66.00221032883564	7614.235997558682	28.445014104566777	0.8190913981123216
7900	66.94024307883228	7812.030635686894	21.32530779322904	0.78156277754728
8000	67.87504607882875	7785.815023832404	26.417925916343318	0.8274434618838886
8100	68.72189757882734	7739.122901833293	24.282781960082076	0.8286541687173772
8200	69.65766132881981	7621.487117318814	26.76292822702013	0.8380096296017903
8300	70.6062399118091	7609.087014342303	27.702668845607278	0.8478489858476161
8400	71.54506220381882	7678.163748937431	25.84672549761221	0.8047500502700465
8500	72.37842387081764	7643.195688842757	27.9698706595968	0.8547107274442934
8600	73.31887378782267	7618.798832057915	27.94621155287176	0.8324641951434785
8700	74.26069870381616	7570.0226364998525	27.709064080347098	0.8421527231317903
8800	74.96334182881401	7490.268051224057	30.40384509000297	0.8788285611537647
8900	75.54142161981144	7508.858080253363	31.13727348444066	0.8817936802981707
9000	76.24320766080928	7588.3821180827445	31.345818779623514	0.8818625795694235
9100	77.02601582781062	7597.409954767181	31.43105142358078	0.883024239233839
9200	77.72668370281463	7640.427905992501	31.432890241949636	0.8825911717258137
9300	78.41869636881165	7586.03135056615	31.462002135572188	0.883054113021539
9400	79.1071577018156	7562.006125688721	31.478711008243874	0.8828079768709853
9500	79.70906070181809	7586.509491419387	31.421693160491373	0.8822839714720686
9600	80.47775228481623	7557.039292208974	31.45786214239903	0.8833273789078163
9700	81.16891182582185	7510.6369914902	31.48202131240626	0.8834098680038148
9800	81.85311615980754	7527.542153123956	31.503242661057115	0.8836778133774057
9900	82.44968949380564	7617.08241094655	31.494030473878517	0.8829037363825549
10000	83.11892382679798	7644.247425484512	31.493538237698722	0.8832109389749914


==> img/lighthouse200x300_pdps_known_strictgreedy_25_10000_100.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 10000, save_results = true, save_images = true, save_images_iters = Set([5, 10000, 3000, 30, 5000, 1000, 1, 6000, 300, 2000, 2500, 7000, 3, 8000, 9000, 8700, 500, 25, 50, 7500, 2, 10, 4000, 250, 100]), pixelwise_displacement = false, dual_flow = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([4986, 4700, 3634, 4576, 4901, 9676, 9923, 4522, 9773, 3406, 3672, 2841, 8908, 9835, 2876, 4978, 9802, 3337, 4136, 4150, 3293, 3220, 4888, 4030, 3324, 3982, 3298, 3646, 3719, 9614, 4011, 8897, 3855, 3111, 4584, 4081, 3163, 3914, 9523, 4582, 9306, 4687, 2989, 3762, 4021, 4357, 3408, 9883, 9266, 4962, 9387, 9909, 3326, 9439, 3711, 2874, 4738, 4836, 4464, 3271, 9776, 4587, 9329, 9152, 9956, 3319, 4527, 2746, 9246, 3943, 3292, 4238, 3651, 2920, 4720, 9374, 2570, 9593, 2783, 4811, 3105, 9277, 8714, 8845, 9816, 3570, 4169, 8723, 3288, 4548, 9175, 9168, 9618, 4910, 3557, 8918, 9164, 3382, 8769, 3937, 3338, 2982, 4282, 4951, 4764, 9464, 3044, 4817, 9558, 9698, 3587, 9070, 2775, 9318, 8928, 3628, 4783, 3167, 4272, 9319, 3089, 3135, 2932, 9667, 4243, 9448, 3938, 3423, 4803, 2999, 4051, 4672, 4280, 2684, 4392, 4232, 8974, 8915, 3728, 3148, 4383, 4644, 3809, 9126, 9433, 3617, 4342, 4961, 9710, 4060, 9852, 9960, 9440, 4918, 8751, 9117, 4151, 9701, 2713, 3571, 3722, 3507, 4156, 9165, 3140, 9521, 9489, 2724, 4984, 3362, 8776, 3526, 9045, 9524, 8998, 9054, 3063, 9820, 9345, 3792, 9513, 4126, 4229, 4413, 3450, 9859, 4172, 3043, 3052, 4329, 3835, 3015, 3856, 3815, 2536, 4756, 3691, 4153, 3495, 4796, 2863, 8824, 4352, 2901, 4923, 3008, 9477, 3877, 2895, 3979, 9535, 8930, 2748, 4125, 3614, 4643, 3092, 9902, 4105, 4945, 2756, 9517, 9888, 4649, 4017, 2983, 3844, 4726, 8935, 4826, 4682, 9938, 9851, 4343, 9869, 2504, 2761, 3696, 9566, 2978, 9791, 4663, 9365, 9429, 3115, 9401, 4757, 3172, 9567, 9125, 8705, 3690, 9344, 3080, 2692, 9097, 3965, 9661, 3334, 4991, 2682, 3359, 3447, 4953, 4515, 4658, 9490, 3242, 2979, 3817, 8811, 8784, 9845, 9317, 9382, 2541, 4531, 9592, 3931, 8766, 9103, 9393, 2950, 3926, 9452, 4189, 3396, 2556, 9497, 3471, 9058, 4117, 4045, 3702, 2571, 9629, 3340, 3344, 4377, 9785, 3347, 4896, 9903, 3192, 4772, 4326, 3616, 4877, 8721, 9836, 9925, 4824, 9981, 3322, 3380, 3773, 3806, 3110, 8836, 9552, 3356, 9511, 9238, 8861, 9258, 9953, 2518, 8823, 9231, 8822, 9917, 4606, 9793, 2617, 3021, 3117, 4206, 2714, 8973, 9189, 2927, 9968, 3463, 9663, 4003, 2510, 8916, 3289, 4443, 4878, 4558, 4066, 4354, 9123, 3519, 9901, 4037, 2691, 4147, 4610, 8762, 2672, 2628, 3917, 9331, 9986, 4840, 2896, 8742, 3870, 4145, 8826, 4141, 4400, 4088, 2853, 9683, 3385, 3307, 8967, 3641, 8704, 8910, 2935, 2608, 4317, 4000, 3784, 4471, 4786, 9904, 2803, 4597, 8785, 9606, 3508, 3438, 4842, 8715, 8934, 3599, 9060, 3566, 4513, 4998, 8825, 2813, 9864, 2574, 2609, 3156, 2852, 4749, 8980, 4220, 4712, 3265, 3056, 3837, 4018, 4371, 2650, 3309, 3697, 4375, 2997, 2641, 3609, 8707, 3037, 3038, 3990, 3759, 4847, 9763, 9005, 9035, 4267, 8865, 3407, 3118, 3267, 3971, 9473, 2871, 4473, 3649, 9009, 9179, 4958, 4444, 2633, 2758, 3737, 4054, 9565, 4058, 9127, 3352, 9326, 2652, 4758, 4380, 8757, 4165, 2946, 3764, 4630, 4605, 2925, 2788, 4737, 9449, 9406, 2683, 9745, 4499, 9732, 9586, 4264, 8759, 2595, 8743, 9147, 3235, 9316, 9974, 2632, 2604, 9185, 2802, 9538, 2688, 2809, 9679, 2915, 3505, 3247, 9685, 9178, 9648, 3460, 3274, 2585, 2719, 3832, 4115, 4364, 4541, 8708, 3188, 4883, 3501, 8728, 4478, 4743, 3291, 4414, 9403, 9514, 4071, 9105, 4476, 2666, 9151, 2637, 4419, 8740, 4965, 9867, 8989, 4294, 9982, 2859, 4210, 2884, 3429, 8821, 3880, 9815, 2513, 4812, 4839, 3882, 3686, 9729, 2557, 9598, 9717, 9008, 3622, 4594, 4699, 9788, 3861, 4075, 8867, 2767, 8717, 9577, 2988, 4200, 4905, 2521, 2612, 2796, 4235, 2855, 3905, 9537, 9935, 9599, 3077, 3625, 8932, 9597, 4434, 9463, 3955, 2695, 9024, 3901, 4087, 3684, 9106, 3346, 9442, 2711, 3387, 3692, 4052, 4529, 4062, 3399, 9796, 3541, 3087, 9850, 4526, 3862, 4791, 3579, 8877, 9754, 9346, 4916, 3026, 4092, 8933, 4297, 4602, 9792, 4754, 3099, 4585, 9531, 4580, 2829, 8755, 9846, 3164, 4488, 9206, 4307, 9525, 4048, 9879, 9352, 3070, 4568, 4850, 9296, 9114, 2611, 9515, 4437, 4224, 3775, 4532, 4255, 8767, 9978, 9080, 2833, 9209, 9409, 3744, 8831, 3238, 9066, 2514, 4103, 4121, 2638, 4885, 9313, 9158, 9719, 4174, 4912, 4882, 2717, 2739, 9195, 9212, 3160, 8947, 2971, 9684, 3769, 3493, 9828, 3534, 3360, 3707, 3584, 3807, 3480, 4907, 9510, 3120, 4939, 4859, 8712, 3567, 3585, 2839, 3143, 4547, 9484, 9079, 3954, 9170, 3335, 2872, 2851, 4714, 9801, 4236, 9549, 9056, 3130, 4854, 9875, 4729, 9761, 9481, 9384, 3547, 2969, 2916, 3012, 9116, 9254, 3627, 9459, 4891, 4429, 3132, 9093, 2551, 2720, 9756, 3708, 3398, 4253, 3823, 3799, 9987, 4468, 2965, 3748, 3522, 2575, 9017, 3863, 3282, 3142, 9780, 9027, 3725, 3228, 4566, 4970, 9016, 2731, 3517, 9394, 8945, 4181, 3621, 3357, 3145, 4806, 8725, 8862, 9007, 4296, 2600, 3798, 4248, 9680, 4963, 3328, 8800, 9797, 4875, 9309, 9942, 9572, 3186, 8837, 4474, 4727, 4360, 4999, 4005, 9417, 9767, 3314, 2569, 3055, 3144, 9817, 9999, 4134, 9637, 4241, 9204, 3442, 9973, 2500, 2808, 4871, 8942, 3091, 9420, 4072, 4971, 2958, 9854, 4016, 9194, 3787, 9068, 2791, 2827, 3152, 4239, 3234, 4716, 9555, 4410, 2785, 3660, 4709, 4446, 4619, 9813, 3187, 4788, 2512, 4378, 9918, 3561, 3138, 4575, 2986, 9623, 9498, 9996, 4265, 4964, 9702, 9424, 4110, 8955, 9249, 3896, 9894, 9361, 4827, 4942, 9990, 3518, 8711, 3996, 4830, 3721, 3456, 3009, 2834, 4295, 3818, 8750, 4881, 2930, 3829, 2923, 8894, 3112, 3046, 3667, 9748, 4430, 4904, 9135, 4753, 9880, 9455, 9446, 9176, 4039, 2768, 9285, 4656, 4833, 3401, 4521, 4717, 9800, 9980, 3200, 4654, 2806, 4642, 2663, 3283, 9583, 9916, 4631, 4518, 9569, 3185, 4674, 4973, 9724, 4006, 9362, 9144, 4440, 4492, 9881, 4114, 2552, 4708, 9688, 9764, 3214, 3086, 9458, 4084, 4887, 3932, 4480, 4283, 9335, 4723, 2562, 4320, 4763, 4222, 2567, 4124, 2942, 3327, 4315, 3315, 4992, 9076, 9321, 4591, 3678, 8913, 9993, 3589, 9853, 3565, 3854, 4586, 9516, 2618, 9694, 2875, 4809, 3594, 9081, 9260, 9560, 3998, 8978, 4853, 9210, 3126, 4183, 9681, 9777, 3027, 4167, 4192, 9325, 3867, 2674, 9343, 3846, 3446, 3202, 3626, 4186, 4805, 2821, 4211, 8828, 4482, 2693, 4316, 4127, 9696, 9348, 4422, 9622, 3778, 4624, 3910, 3911, 3215, 2592, 4692, 9678, 4609, 3913, 9376, 2781, 3665, 4026, 8805, 8995, 9795, 9405, 3256, 2643, 8969, 4178, 2667, 9871, 9082, 2614, 3884, 8846, 8833, 4249, 4928, 3486, 3777, 2762, 3969, 4615, 8791, 4113, 2565, 4242, 8956, 9723, 9486, 3107, 4502, 9369, 4702, 9122, 3454, 2964, 3895, 3802, 4370, 4678, 2847, 9183, 9349, 2635, 4207, 9811, 2838, 4822, 4509, 4040, 9363, 2743, 3203, 9930, 2858, 4425, 2745, 9536, 3169, 3772, 3833, 2938, 4832, 9115, 3182, 9542, 4603, 3987, 9738, 3391, 3597, 9908, 3162, 2766, 8780, 8996, 9447, 4903, 4914, 8911, 9059, 2782, 4069, 8888, 8733, 4974, 9905, 3716, 4002, 4677, 4356, 4322, 3183, 3662, 9553, 9269, 9133, 4765, 9261, 2553, 2967, 8752, 4937, 3637, 4771, 9826, 9895, 9740, 4581, 9759, 9715, 9931, 4902, 9966, 4009, 3379, 9615, 4661, 4728, 9201, 8987, 9327, 9395, 3069, 9954, 9428, 9855, 9617, 2505, 2528, 2898, 9337, 8793, 3417, 4313, 9263, 9274, 3537, 3440, 9779, 3064, 3224, 2828, 3331, 4968, 4676, 9095, 4203, 2770, 3709, 4694, 2991, 3992, 4279, 4417, 3261, 9100, 3195, 9794, 9847, 3161, 9046, 3623, 2976, 8853, 9052, 9575, 9714, 9487, 3650, 3553, 3741, 9229, 9025, 8842, 2751, 9783, 9582, 3735, 9873, 4157, 9613, 8991, 9075, 4162, 3191, 3040, 3481, 4519, 9602, 4683, 9962, 4258, 9166, 9653, 4426, 4180, 4787, 9574, 3285, 3659, 2564, 9136, 9522, 8872, 3562, 9399, 4244, 4995, 3894, 3897, 4259, 8976, 3532, 4593, 3959, 9419, 2694, 9988, 9798, 8949, 9787, 2596, 4675, 3780, 3824, 4382, 2728, 9436, 4790, 2747, 3017, 8874, 9311, 9849, 2588, 2704, 4020, 4158, 9023, 9205, 3888, 2703, 4767, 2735, 2888, 4004, 3763, 8965, 3906, 3088, 3257, 4715, 3325, 4941, 3262, 3790, 4465, 4057, 9211, 4401, 3268, 4412, 8722, 3084, 4076, 9899, 9961, 9713, 3732, 3618, 9770, 4555, 3402, 9682, 4608, 9233, 9824, 4184, 9563, 3194, 8706, 2945, 9509, 3270, 9652, 4335, 3045, 3428, 9143, 4273, 3081, 3488, 4442, 9502, 9656, 4449, 3723, 9368, 4386, 3244, 3339, 3223, 3640, 4338, 4523, 4815, 4943, 3834, 3409, 3073, 3246, 4148, 9279, 9283, 3159, 8718, 3991, 3237, 2544, 9063, 9474, 3278, 9015, 4245, 3964, 4177, 3774, 9391, 3916, 4900, 4097, 4573, 4083, 9893, 4793, 2606, 3742, 4373, 4472, 2715, 3724, 3065, 4752, 3836, 4312, 3843, 2926, 3632, 4333, 4397, 4895, 3312, 4849, 9708, 4860, 9499, 3123, 4458, 4358, 3419, 9034, 9378, 8927, 3873, 3208, 9590, 4779, 8858, 3779, 9646, 4302, 8903, 4744, 3306, 4761, 4843, 3545, 9077, 3639, 9700, 9336, 3248, 2832, 9412, 4292, 8914, 3412, 4934, 2790, 9967, 2668, 2826, 3528, 9760, 4696, 2933, 4493, 9019, 9220, 9579, 4740, 2502, 4616, 3781, 4129, 3730, 3543, 9657, 9781, 9213, 3100, 3752, 2598, 9655, 3007, 4305, 9541, 9940, 9255, 3866, 2992, 4969, 9878, 4932, 3050, 3478, 2529, 8709, 8883, 3701, 3604, 3838, 2940, 3444, 3921, 9389, 4398, 4303, 3333, 4351, 4774, 9132, 4196, 2577, 2673, 4735, 8732, 4456, 4814, 4470, 8979, 9612, 3513, 9642, 9877, 3999, 9053, 9043, 3386, 9339, 9782, 8924, 3970, 3516, 4416, 4029, 2880, 4274, 4604, 2550, 4467, 2658, 9067, 2649, 4281, 8939, 3177, 3168, 9475, 3239, 2886, 4122, 2581, 3451, 3661, 3668, 9253, 4792, 9705, 4252, 9021, 9099, 9778, 3427, 8950, 4789, 4346, 3521, 4368, 3468, 4055, 8902, 9844, 2737, 2830, 3355, 3656, 4171, 3860, 2819, 3902, 4655, 3476, 3629, 8957, 8835, 2689, 3552, 4144, 2849, 2944, 9998, 2644, 4966, 9111, 9454, 9355, 4256, 9607, 4967, 3575, 3303, 8775, 3230, 3958, 2548, 2955, 8720, 2970, 9444, 3290, 2773, 4008, 4844, 9742, 4825, 2943, 9271, 9102, 9128, 3219, 2744, 9300, 3694, 4987, 3462, 3949, 3994, 9889, 3254, 3467, 4310, 4639, 3869, 4500, 2815, 9771, 3151, 3673, 8905, 8819, 3102, 3889, 4794, 9357, 4111, 4173, 4080, 2616, 3103, 4574, 3887, 9697, 8849, 2622, 4501, 3263, 4334, 4228, 3768, 9418, 2887, 4670, 8892, 4719, 2994, 2755, 2753, 9083, 2857, 2710, 4569, 3619, 4732, 4778, 9250, 3891, 4420, 9862, 2549, 3054, 9827, 9031, 9372, 9150, 2699, 9379, 3822, 4647, 3733, 8959, 9528, 2885, 9914, 4625, 4308, 9160, 3879, 9964, 2626, 3392, 4485, 3302, 8820, 8863, 9749, 4477, 9733, 8730, 9441, 3795, 9674, 9431, 3189, 3612, 2947, 2659, 3136, 2525, 9280, 4331, 4909, 8701, 8789, 9227, 4865, 2538, 2867, 9351, 4278, 2879, 4195, 2584, 3383, 9959, 3893, 9937, 2572, 4680, 8756, 4028, 9422, 2685, 4463, 9751, 3029, 2972, 4831, 8841, 2846, 4394, 9660, 8895, 9768, 2877, 4182, 8735, 8982, 8765, 4254, 9544, 8854, 9884, 4561, 9829, 2881, 3924, 9920, 8839, 2968, 2837, 3904, 3758, 4415, 9601, 9295, 4460, 3682, 2646, 3390, 4516, 4023, 3388, 9651, 3849, 2597, 4013, 4179, 4212, 8881, 3746, 3497, 9200, 4160, 9268, 8777, 4846, 2922, 4611, 3395, 9808, 3349, 4684, 3430, 2591, 9892, 3057, 9265, 2778, 9333, 9314, 9668, 8860, 3789, 3127, 3975, 3133, 8997, 2698, 2890, 9293, 3512, 4219, 4452, 9485, 4022, 3432, 9746, 3564, 3685, 9312, 3147, 9434, 4407, 2835, 3367, 4353, 4538, 9308, 3907, 2729, 9949, 3472, 3062, 4695, 2542, 2909, 2656, 3615, 2524, 2687, 9262, 4251, 9292, 3368, 4266, 4669, 8953, 9927, 3134, 3431, 2509, 9171, 3714, 9896, 9943, 9036, 3227, 4590, 9556, 2647, 4975, 3085, 4116, 4168, 4408, 3950, 9156, 9627, 9946, 9138, 8880, 9699, 3414, 9585, 2836, 3993, 2517, 2631, 3226, 8922, 8788, 3674, 9807, 9897, 9182, 3782, 3814, 4930, 2627, 3944, 2547, 2948, 3598, 9774, 3671, 9472, 3755, 4099, 2900, 3989, 8840, 8960, 3939, 4086, 4919, 4038, 4540, 3853, 8961, 3974, 4033, 2716, 4318, 2615, 4065, 8864, 9805, 9984, 4931, 2985, 9120, 3718, 8898, 2508, 2697, 2545, 8802, 9087, 9235, 3372, 9239, 2580, 3946, 9437, 3287, 9706, 3919, 4543, 9415, 3500, 2593, 3437, 3706, 3676, 2630, 3277, 3900, 3643, 4997, 9639, 3592, 4497, 9476, 3502, 8782, 9247, 9014, 4130, 9245, 9671, 4486, 3857, 3494, 3225, 8971, 9529, 3093, 3166, 8852, 9218, 3966, 2995, 3384, 3734, 4920, 9186, 8871, 2527, 3683, 4260, 4204, 2587, 9728, 3514, 9030, 9533, 4506, 9167, 9610, 9690, 9140, 4454, 3601, 4838, 3378, 8844, 3473, 4988, 3705, 3174, 3631, 4135, 2844, 8774, 9145, 9568, 4807, 3006, 9970, 3930, 4653, 9303, 3608, 3232, 4348, 9457, 4876, 9675, 3433, 2546, 9248, 4623, 9812, 4393, 3981, 9370, 3655, 2501, 3258, 9762, 3794, 2566, 3540, 3153, 4628, 4143, 2586, 3524, 3071, 4851, 2702, 9101, 8724, 9591, 4748, 4475, 8984, 9975, 3549, 3366, 9507, 4535, 4570, 3317, 8891, 4972, 3963, 3218, 4484, 9971, 10000, 3765, 2670, 4487, 4855, 9332, 4077, 2893, 3483, 9695, 3363, 4926, 3158, 2954, 4024, 3915, 4441, 9334, 4563, 2732, 9230, 4217, 3754, 9890, 3510, 9084, 9221, 3404, 8792, 9822, 9856, 4372, 4852, 9004, 9832, 4577, 9711, 4713, 9064, 4507, 9259, 9404, 9356, 4225, 3441, 9720, 4213, 3791, 4202, 4944, 2856, 3119, 3652, 3245, 9425, 3364, 2951, 4275, 9237, 2738, 3176, 3122, 8999, 9377, 4588, 9645, 9644, 2845, 9139, 9562, 9721, 3058, 4287, 3731, 9018, 3020, 2602, 8921, 4762, 3677, 3381, 2824, 2861, 3206, 4286, 3713, 4746, 3053, 4770, 9273, 3803, 4285, 9091, 9636, 4892, 3729, 3504, 3743, 4629, 2866, 4214, 4404, 4332, 9347, 8783, 9821, 3470, 4776, 4327, 8988, 2949, 2734, 3095, 9320, 4193, 9172, 3786, 4246, 4101, 2787, 3067, 3014, 3940, 2953, 9315, 4381, 3157, 8801, 2765, 2862, 8737, 9032, 4450, 9570, 9727, 3757, 3740, 3648, 4455, 4952, 4652, 9527, 9085, 4498, 8907, 4007, 8807, 9664, 2961, 4578, 3394, 8884, 3859, 4562, 3602, 2654, 2905, 3956, 2690, 3574, 9806, 3770, 3000, 9121, 9341, 2957, 8726, 2573, 4336, 4025, 3033, 4868, 8886, 9301, 9467, 4731, 4889, 3851, 9354, 9530, 2675, 3825, 8876, 9089, 9939, 9948, 4703, 9848, 2996, 4046, 3657, 9410, 2924, 4589, 3198, 2526, 2709, 4906, 3297, 9842, 2883, 2561, 2657, 8890, 9236, 9364, 2804, 3530, 4799, 3068, 4323, 4894, 9501, 2624, 9804, 9945, 2975, 4504, 9858, 4191, 9616, 9040, 3886, 3196, 8806, 4240, 4034, 4512, 3365, 9322, 3201, 3568, 3828, 4898, 9162, 2919, 9026, 9451, 3923, 9396, 4925, 9456, 4890, 4698, 9716, 2620, 3350, 9289, 2795, 3059, 4250, 4648, 8906, 8741, 2579, 9834, 4557, 3128, 9224, 3016, 9997, 3181, 3370, 3858, 4311, 4989, 4533, 4457, 3972, 8964, 9074, 3903, 3259, 2582, 9775, 4319, 4324, 4742, 3279, 4528, 9119, 4665, 4015, 9049, 8878, 2621, 4617, 3465, 4955, 3461, 9919, 2727, 4095, 9494, 4298, 9936, 3083, 9001, 2921, 3121, 8813, 9198, 9941, 3681, 9256, 2966, 3165, 3509, 3868, 9217, 9388, 3819, 9207, 3593, 4959, 4163, 4858, 4431, 4537, 3453, 3205, 9483, 4466, 9039, 2952, 3700, 8710, 3973, 4710, 8923, 3986, 4300, 4927, 9693, 3962, 9900, 4534, 4828, 8843, 9397, 2607, 2941, 3644, 9098, 8904, 9911, 9000, 4223, 8889, 3019, 8770, 9609, 3253, 9366, 9090, 3550, 3850, 9020, 3922, 2558, 3001, 4546, 9564, 4447, 9423, 2998, 3525, 8703, 4395, 8925, 4044, 4049, 4990, 2776, 2963, 3658, 3925, 9866, 2990, 9413, 3252, 9264, 4862, 3928, 4433, 3693, 9350, 8966, 3977, 4027, 2540, 2911, 3852, 9550, 9709, 9033, 2769, 3124, 9208, 3496, 4362, 9491, 9159, 3255, 3358, 3680, 4306, 4545, 4747, 4689, 3345, 3909, 9353, 8879, 4064, 3801, 4091, 4947, 8851, 4977, 9038, 8946, 3039, 2662, 4636, 2678, 3620, 3449, 4818, 9381, 9050, 4804, 3751, 9557, 4688, 9299, 8754, 3082, 8917, 4284, 8838, 4291, 2700, 2757, 4208, 4880, 4618, 9191, 3703, 4423, 9288, 3393, 8758, 2934, 2956, 4634, 3276, 3613, 4819, 4668, 4137, 2973, 9526, 2814, 2539, 3243, 4096, 9972, 9225, 9958, 4869, 3179, 2873, 3420, 8963, 4390, 3318, 8764, 3353, 4848, 3576, 9924, 9744, 2812, 3556, 4376, 9650, 9580, 4983, 3375, 4870, 2676, 3821, 9496, 9741, 9587, 3229, 4795, 2563, 4954, 9913, 3170, 8731, 8931, 3952, 3010, 9222, 2801, 2583, 9872, 3269, 9965, 2648, 2816, 4768, 4637, 2870, 3933, 4524, 4583, 9735, 4550, 4194, 4483, 4705, 9534, 4421, 9784, 3788, 4154, 4508, 2578, 3727, 4226, 9863, 9758, 9672, 3116, 9088, 3209, 4981, 9243, 3452, 9505, 9882, 3590, 9604, 2708, 4980, 3607, 2899, 9736, 3747, 9985, 3920, 9398, 2741, 4718, 8739, 4112, 4175, 9276, 9665, 9244, 3753, 3499, 3421, 8744, 9055, 4641, 4985, 9837, 4915, 4659, 3022, 9069, 9725, 9298, 9951, 9643, 3582, 9426, 3793, 4262, 3569, 8799, 9304, 9003, 4402, 9216, 2664, 9547, 3538, 9929, 4751, 8812, 3633, 9631, 3041, 2660, 4277, 9620, 9933, 4237, 9823, 9012, 4940, 3079, 9704, 4681, 4571, 3249, 4359, 9750, 8803, 4517, 2794, 2842, 9722, 4823, 4459, 3300, 4107, 3004, 3104, 4014, 4188, 8929, 9630, 9666, 4257, 8772, 2800, 4491, 4063, 8870, 9006, 3011, 9154, 3883, 3983, 9184, 9886, 8983, 9044, 9540, 9673, 3030, 4330, 8798, 9726, 9173, 3294, 3171, 4366, 4539, 4821, 8700, 9242, 9275, 4462, 4922, 9833, 4428, 3260, 9860, 2962, 8781, 4365, 3222, 9619, 3826, 2771, 2679, 3812, 3489, 4620, 3527, 3985, 3457, 2848, 3280, 3756, 9952, 9471, 8746, 8797, 3957, 3726, 4205, 4276, 9632, 9921, 4019, 2619, 4551, 3301, 4913, 3295, 8794, 4396, 8941, 9504, 2831, 9188, 8958, 9730, 9977, 4131, 8977, 4556, 4957, 9432, 4411, 8944, 8716, 4388, 3075, 2823, 9743, 3491, 3736, 9503, 4554, 9305, 2645, 9092, 3193, 3811, 9037, 8856, 4686, 2686, 4982, 3839, 2671, 3342, 4837, 9146, 2910, 2531, 8768, 9625, 3797, 3624, 4640, 2977, 2928, 3539, 3190, 2706, 2763, 3076, 3642, 4050, 9488, 3988, 4355, 2532, 3704, 3096, 4339, 4079, 4711, 2603, 8808, 3712, 4345, 9581, 2810, 9790, 2891, 9991, 2740, 3885, 4960, 2535, 4304, 4979, 9359, 9559, 3320, 4427, 3664, 3595, 4600, 3610, 9757, 3827, 3094, 3881, 3479, 9141, 9868, 9392, 4155, 8986, 3654, 8868, 9129, 4690, 2818, 9839, 2707, 4369, 9983, 3464, 2661, 3942, 9786, 3558, 9686, 4646, 3299, 3321, 2820, 3783, 4379, 8900, 9624, 9659, 2629, 3560, 3929, 4866, 9669, 3647, 3813, 2730, 9461, 9232, 4461, 9324, 9963, 2929, 3023, 3531, 9640, 3275, 3840, 4187, 8855, 8702, 4736, 3426, 2601, 8920, 4560, 2705, 4047, 4271, 4432, 4132, 8968, 4120, 9691, 9737, 3750, 4094, 3968, 4073, 8847, 4363, 4635, 4938, 3573, 4956, 9286, 2984, 8885, 3715, 3842, 4218, 9512, 9825, 3669, 4391, 3024, 9647, 4190, 9270, 4053, 4777, 8796, 2515, 4864, 8817, 2594, 4657, 3490, 9635, 3351, 3424, 4845, 8975, 9500, 4784, 4802, 2903, 4721, 3042, 3830, 3710, 4061, 3443, 9435, 9062, 3371, 4775, 9373, 8936, 8912, 4673, 4031, 8940, 4666, 9022, 4289, 9628, 4685, 2749, 4140, 9163, 9658, 9712, 3484, 2722, 3761, 2523, 3875, 5000, 4873, 4123, 4542, 4109, 4911, 9772, 9284, 2610, 3207, 4780, 8857, 4924, 8952, 8859, 2506, 9470, 3572, 9011, 9789, 2677, 3180, 3336, 3341, 3425, 4781, 4667, 4707, 9252, 4579, 4098, 9922, 9202, 8832, 2981, 4059, 8810, 3032, 3675, 2726, 4494, 3002, 2840, 3251, 3308, 9072, 9584, 3373, 3745, 3831, 9573, 8736, 2560, 3536, 9241, 4451, 3139, 8818, 9199, 9302, 9482, 3264, 4769, 4221, 9578, 8875, 9548, 2792, 3150, 2825, 4438, 4216, 4834, 9870, 9753, 4996, 3025, 4445, 3376, 3405, 9407, 4626, 4808, 4627, 9226, 4409, 9310, 4231, 9375, 9465, 3487, 2701, 2516, 4387, 2534, 3154, 9915, 3114, 9561, 9219, 4697, 4215, 9492, 9932, 9240, 2543, 2725, 3149, 3485, 4230, 2760, 9554, 4453, 9934, 4917, 3129, 2640, 3078, 3231, 9641, 9402, 9532, 9689, 2904, 3876, 9976, 3580, 3653, 9421, 2936, 3101, 4309, 4439, 9495, 8993, 4599, 2897, 3332, 2653, 4722, 9358, 9589, 9177, 3927, 3533, 4549, 3286, 4950, 2918, 3109, 3984, 3113, 4553, 2519, 9876, 9649, 9042, 4510, 4782, 3600, 9113, 3455, 8909, 3611, 8896, 2764, 9234, 2774, 9197, 4632, 8962, 4933, 3892, 9278, 4520, 3377, 9110, 9169, 3699, 4261, 9367, 9380, 9843, 9291, 9944, 4857, 2902, 3250, 3908, 4595, 8848, 4525, 8747, 4139, 4872, 4874, 4633, 2793, 9002, 9926, 3544, 3874, 9061, 9891, 9469, 9654, 9109, 3635, 3845, 8727, 3036, 3666, 9148, 2639, 9330, 3305, 3720, 4119, 4899, 9576, 4436, 4936, 8761, 8763, 4879, 3090, 3173, 3934, 2892, 9187, 4544, 9438, 3003, 8887, 2634, 9340, 9588, 9605, 2914, 3695, 3995, 8994, 9865, 3416, 8985, 4638, 9928, 4622, 2843, 3155, 3596, 8866, 8938, 9287, 9414, 2613, 3563, 4435, 9400, 9181, 4090, 3918, 3630, 3766, 4089, 4337, 3389, 3948, 4406, 4142, 4867, 2777, 3211, 3415, 9910, 4592, 9149, 4010, 9294, 9752, 4861, 2754, 9107, 4481, 3474, 4730, 2712, 4503, 4530, 2623, 3137, 4166, 9803, 3348, 3397, 8937, 9731, 2908, 3890, 4706, 8970, 4106, 9480, 4399, 4621, 3434, 4863, 9621, 4263, 8899, 2865, 2869, 3108, 3871, 3477, 8954, 9137, 2723, 4350, 3506, 8719, 9460, 4835, 3354, 9155, 9131, 4946, 4290, 2894, 4651, 4810, 2752, 4976, 9157, 9048, 4816, 9818, 2889, 3343, 9281, 4479, 3670, 2987, 3072, 3980, 9545, 9251, 2807, 3400, 9906, 3767, 4384, 9112, 3588, 9371, 3978, 4234, 9600, 9638, 3760, 3717, 9297, 4601, 3535, 8981, 9670, 9360, 2718, 4893, 9051, 2817, 4043, 8745, 3061, 9078, 9071, 3872, 8926, 9161, 3212, 4650, 9453, 2882, 9769, 3361, 3498, 3146, 3418, 3796, 8760, 3899, 3178, 4349, 2520, 3936, 2917, 2868, 2589, 4662, 3197, 3175, 9912, 9190, 3369, 3131, 9662, 3583, 3210, 3125, 4227, 4138, 9466, 4750, 4068, 4511, 4829, 3458, 2780, 4036, 3638, 3217, 4321, 8734, 3941, 4001, 2665, 4856, 4067, 8773, 4514, 4886, 9898, 9118, 9603, 3820, 3272, 4921, 4755, 9633, 4660, 2993, 3048, 2811, 9887, 3912, 4405, 8779, 8943, 9520, 4152, 9692, 4198, 4536, 3864, 8830, 9857, 2651, 4403, 9626, 3961, 4741, 9385, 4185, 9992, 9174, 9519, 2864, 3689, 3413, 9608, 9290, 4613, 4935, 3304, 3241, 2937, 9546, 3013, 3313, 3945, 4908, 4701, 4766, 9214, 4341, 3141, 3810, 4199, 9257, 3603, 3233, 4424, 2906, 4679, 9830, 4164, 3060, 3785, 9594, 3310, 4247, 9831, 3967, 9124, 2786, 3448, 3184, 9634, 9104, 9543, 9383, 2822, 3051, 4448, 4490, 9707, 4268, 4596, 2599, 8814, 3466, 9096, 4948, 8869, 3410, 4100, 9739, 9765, 3329, 9342, 2797, 3739, 4161, 8893, 3221, 4102, 8919, 9390, 3035, 3213, 3577, 3236, 4361, 9506, 9809, 3808, 4505, 9841, 4469, 2559, 9338, 9969, 8809, 3546, 9718, 4133, 9228, 4042, 2507, 3411, 9947, 8901, 4209, 8790, 3047, 3947, 3482, 9450, 9130, 4041, 4118, 2530, 3679, 4314, 4801, 3459, 8748, 9180, 9995, 8816, 3520, 2939, 3953, 9950, 9955, 4299, 3848, 9416, 3475, 8850, 2511, 3034, 3800, 2568, 2721, 9386, 9687, 3771, 3898, 9108, 4800, 2931, 8827, 8948, 8729, 3492, 9073, 3311, 4104, 4785, 8951, 2680, 2912, 3018, 4820, 2554, 8873, 4085, 3636, 4489, 9571, 9747, 4035, 3439, 4559, 2681, 3296, 4176, 3976, 4993, 4949, 4760, 9907, 3688, 3316, 4093, 4367, 3445, 4813, 8778, 3605, 8990, 9134, 9799, 3551, 9028, 3559, 9677, 3663, 4645, 3031, 8786, 9328, 4607, 4344, 4385, 9445, 4773, 2537, 3542, 9065, 3841, 2742, 9307, 4797, 2503, 2733, 3878, 4552, 4170, 3284, 3435, 9734, 4733, 3997, 3529, 2878, 2576, 4671, 4745, 4288, 9323, 9838, 3199, 8804, 2772, 4614, 3503, 9595, 3049, 9010, 3586, 4128, 9057, 9013, 8882, 9267, 9468, 3865, 4078, 4565, 9223, 4841, 2779, 4725, 3266, 3554, 4374, 8815, 2907, 2590, 2913, 9203, 9029, 4693, 4347, 9193, 4056, 9427, 8829, 3951, 2605, 2850, 4340, 4572, 9703, 4994, 3005, 9282, 9041, 2959, 9979, 9508, 8738, 2789, 2696, 8771, 9766, 3804, 2860, 4664, 2555, 4032, 9611, 4012, 4108, 4325, 4389, 2533, 3074, 3581, 3749, 3776, 4495, 4567, 4691, 4884, 4897, 9192, 2974, 3935, 2798, 3330, 4082, 2522, 9814, 9874, 4739, 2805, 4328, 4293, 9596, 9086, 9994, 8787, 8753, 9411, 9493, 4201, 9478, 3240, 4734, 9819, 4197, 3066, 3204, 3738, 9957, 9153, 9408, 2759, 2736, 3469, 4564, 3645, 3436, 3523, 4070, 4269, 8795, 2636, 3511, 9810, 3097, 8713, 9430, 9989, 4149, 3606, 4146, 9196, 9142, 3281, 9443, 9861, 2642, 3578, 9551, 3098, 2854, 2655, 4798, 3323, 3687, 4612, 3403, 9272, 8972, 3816, 2980, 4074, 4929, 8749, 3548, 8834, 3106, 2750, 4704, 9518, 9462, 2669, 9047, 4270, 2960, 4598, 3374, 3805, 4418, 9094, 9479, 3273, 3216, 9840, 9539, 3960, 2799, 2625, 2784, 3698, 4759, 9885, 3515, 3422, 9215, 3028, 3555, 4233, 3591, 9755, 3847, 4724, 4496, 4159, 8992, 4301]), noise_level = 0.5, shake_noise_level = 0.025, shake = 2.0, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.01, predictor = PredictPDPS.OpticalFlow.StrictGreedy(), save_prefix = "img/lighthouse200x300_pdps_known_strictgreedy_25_10000_100", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	0.1014688750001369	17036.45803843617	4.935377882355947	0.010713389784152977
2	0.12863358300819527	16945.373656752923	4.998285269732547	0.020201710513126362
3	0.1354030830116244	16778.145047211638	5.054933639295259	0.031082911555886526
4	0.14304983300098684	16697.487898506584	5.1337532699827815	0.043910118149496
5	0.1533337489963742	16541.42443404102	5.211908463187123	0.05295097140779949
6	0.16224729000532534	16283.303122709054	5.297996467188524	0.06443666612944506
7	0.17001091499696486	15958.793549550568	5.398709644119063	0.07386509381220617
8	0.17760524900222663	15997.898083531849	5.496674042972107	0.08111116109752915
9	0.18432362399471458	15892.23696948429	5.5709546235406435	0.09649901567639242
10	0.19327849899127614	15540.121227260373	5.650390199726612	0.10048645960288188
11	0.20082187399384566	15488.283784744814	5.745708888126946	0.11593733771127497
12	0.20924799899512436	15272.933677935369	5.8562718494302874	0.12145600366388172
13	0.21583054098300636	15079.92909143473	5.917907514170041	0.13013979158165628
14	0.22454779098916333	14913.674348081078	6.025747501650961	0.14228612975051258
15	0.2320959579810733	14701.65008233623	6.146118731538207	0.14725203769208686
16	0.24047145797521807	14676.424172329947	6.209157040361257	0.1633777131722835
17	0.24660424898320343	14567.8538525799	6.305052867292815	0.16516153655957497
18	0.2546974989818409	14413.934408888133	6.408228343181372	0.17189538048434702
19	0.2616718319768552	14218.191686363914	6.4698463494677085	0.18291902096688342
20	0.26859353996405844	14063.940045358253	6.5348325330799595	0.1984795308040805
30	0.5536562069610227	12912.98513143724	7.444985108673229	0.26834798803547955
40	0.6324480409675743	12101.583626027237	8.235277003879117	0.3576418962502053
50	0.7044423739716876	11174.098773004544	9.069147259416662	0.4023798379722215
60	0.7765287489746697	10593.962924492975	9.80994111389424	0.4151592656194808
70	0.8478964989772066	10141.661381064263	10.6231033916522	0.4858239753136209
80	0.9180572489713086	9682.378919105124	11.389567172010207	0.48512303259431383
90	0.988386956974864	9257.726874957756	12.176067069832948	0.531102176425363
100	1.0584679989697179	8964.973094054354	12.898898128349728	0.5827672872634895
110	1.135440664977068	8877.57481880094	13.571136344139079	0.5792680902104971
120	1.3076465399790322	8721.943015334828	14.311359425592233	0.5893374296075676
130	1.37997024897777	8480.271893130377	14.989426101310713	0.589726730305815
140	1.4512181659811176	8403.648296589916	15.62189612976943	0.5775775355928554
150	1.5227201659872662	8213.80640883412	16.198473935105294	0.5955308201805188
160	1.5935057909809984	8182.155406441078	16.80161316773208	0.5910556448617887
170	1.6666144989721943	8186.382200017986	17.14031775116009	0.5733273163461449
180	1.7406055409664987	8090.952704583887	17.54195556149986	0.5625647353953253
190	1.818731957959244	8060.564127173607	17.805547043995745	0.541692080922124
200	1.993860666960245	7978.573109678683	18.222702814971363	0.5457576444278015
300	2.8091201259667287	7803.524452542393	21.793542266714255	0.6397503390232174
400	3.6250044599728426	7760.598755200789	22.192389928701783	0.6606598351355432
500	4.4577536689757835	7679.059068188495	22.539203555383626	0.678275832032437
600	5.271539335983107	7822.04860832604	21.90275674947072	0.6131139280036952
700	6.2134405029937625	7667.31275615905	23.24073274168451	0.6875078434538984
800	7.034555377991637	7703.423081787677	22.392771064421055	0.7364654893169087
900	7.866591210986371	7692.803211314211	21.882757532388837	0.6969933881115976
1000	8.68673416999809	7715.825867618036	22.170989592675298	0.7812363438044219
1100	9.51258666999638	7719.8407580628	23.512374350723487	0.7783138069989238
1200	10.34762371200486	7717.072513229893	23.029943721249225	0.7280583949691505
1300	11.281703921005828	7830.645432138515	19.388909421290442	0.688192771582255
1400	12.30171475399402	7797.706393906291	20.44881709506642	0.6929304355068109
1500	13.301672211993719	7557.820185494149	25.157221326592033	0.7484770122899156
1600	14.205703461993835	7644.343512719176	23.15171127787304	0.6692034374539267
1700	15.076325128989993	7720.149367864399	23.78598139654375	0.7261802880228931
1800	15.900263253992307	7591.52950472133	24.896806599048645	0.7824202077969568
1900	16.829183378999005	7703.043255629976	21.430183581157067	0.6698705356470207
2000	17.673651628996595	7641.354377995625	23.86567764338907	0.7455059392482771
2100	18.521321712003555	7688.376993834813	23.064757314670793	0.7532234944932606
2200	19.36076137899363	7577.442868708589	24.771097224487132	0.7740020217307015
2300	20.21541025399347	7687.080288754737	23.36828149052903	0.7204363601602165
2400	21.147383628995158	7564.044631510951	25.910516565012447	0.7787092102986941
2500	21.97246837899729	7651.638186387454	23.823619719657376	0.7614360610705718
2600	22.803892170995823	7577.957858843403	26.95091003259153	0.7982104423884548
2700	23.629228045989294	7564.669422847978	27.769705748431477	0.8048799797727665
2800	24.4620675460028	7619.3277941336	28.003709612833987	0.8061583449597732
2900	25.382006462998106	7567.59611493335	28.06142913618985	0.8064698317173488
3000	26.19489087999682	7603.825261251473	28.065595330938184	0.8062899592750182
3100	27.03747096400184	7583.170413933394	28.12682156773984	0.8080553132121093
3200	27.888023339008214	7639.703700327048	28.110045560889002	0.8076713117109073
3300	28.751073589010048	7606.792062522842	28.117411755799402	0.80699269864266
3400	29.679698881009244	7621.366728297721	28.112275989224386	0.807030572020204
3500	30.503269631008152	7574.943548374541	28.09343597230641	0.8071902085758585
3600	31.323636672008433	7643.342620268225	28.11457166227228	0.806936848796242
3700	32.14702417200897	7652.736001547425	28.142779882828563	0.8076097202573629
3800	32.9679519640049	7507.429826101981	28.109357620162466	0.8076461551138984
3900	33.78651379799703	7598.7475371439305	28.077460840120622	0.8061772521912264
4000	34.70449763099896	7579.13881758043	28.103746079979647	0.8067513929130186
4100	35.54216479799652	7527.241601355197	28.14889279651014	0.8077981641612794
4200	36.360404423001455	7654.008195112691	28.097593860220766	0.8059949892397492
4300	37.19271321500128	7649.843667133469	28.07312866174748	0.805727757544271
4400	38.006389130998286	7537.429468535265	28.066412490989624	0.8068382278408649
4500	38.83388438099064	7656.3164888554675	28.104787486410792	0.8071541309313263
4600	39.75042304798262	7607.795787097712	28.090339513575643	0.8072963076874483
4700	40.56656029798614	7571.83777649652	28.08549480191049	0.807205308008444
4800	41.3850574229873	7666.95738906745	28.10182892352263	0.807074302765297
4900	42.30057375699107	7562.485205186522	28.118668860116436	0.8076099864215318
5000	43.1210494239931	7582.5127003974485	28.090446596768317	0.8070335336897214
5100	43.96527396499005	7643.227956779897	24.037723014905783	0.7028925375867084
5200	44.89731375698466	7581.509048846047	26.093002845426856	0.7679178931296367
5300	45.725847215988324	7661.418597252208	22.906696550667537	0.6784535435612212
5400	46.559486215992365	7691.691793173571	21.96497949877879	0.6025553390301193
5500	47.38413796600071	7868.330516438399	20.33121012318224	0.5404798647238583
5600	48.20858179900097	7623.325217563315	22.66258835858047	0.6844047302459022
5700	49.0502973410039	7749.614489259104	20.895753961805855	0.7101518073324801
5800	49.90055159099575	7770.158510567712	21.43568642430434	0.7489679737403534
5900	50.75651617499534	7742.499037855046	21.516774084008755	0.7292350785908694
6000	51.594263882987434	7640.515303185317	24.083922754673914	0.7790907131695552
6100	52.58761892498296	7708.769793718791	23.159120569010405	0.7698882825910798
6200	53.533474299983936	7620.7531906503455	26.757225476458864	0.8515011019091364
6300	54.57046321599046	7649.1600010850725	25.71386788434959	0.8497775146603356
6400	55.40269434098445	7553.597923815621	27.55358388009665	0.8755079202827039
6500	56.258661965985084	7571.310414022606	26.109198153430903	0.848251888378393
6600	57.19253859098535	7648.414828356531	24.108836311043373	0.818462948061689
6700	58.06260646598821	7611.170938385732	24.46655319888316	0.8234922922134165
6800	58.902257840993116	7566.808080315825	27.444307634436946	0.8492129335923349
6900	59.83723859098973	7597.33297781606	26.738336589495407	0.8680208692963546
7000	60.67216509098944	7531.838614559694	30.307295229110466	0.8923297005113386
7100	61.51403254998149	7586.170540023607	23.973261923019056	0.8288231190413189
7200	62.363316841976484	7569.109421020071	25.37380019422159	0.840913520916408
7300	63.2104204249772	7514.073479639481	29.359589432839826	0.8601187783542878
7400	64.05769525798678	7533.412958555719	29.235523153813308	0.8783533999733723
7500	64.90489934198558	7618.225973993834	28.052374685961592	0.8598910142369897
7600	65.99389409198193	7536.946263901274	33.42290728941706	0.878829255766063
7700	66.72412517596968	7548.5528765120325	30.80665976328975	0.8540235990211601
7800	67.81723200896522	7527.326262953933	27.9384529767565	0.8370514688826808
7900	68.74581646696606	7754.276800997901	21.128464839478983	0.7876539335008745
8000	69.64667125797132	7731.356671398273	25.968895399437542	0.8378543956227018
8100	70.58307275797415	7696.014427350551	23.99622573661558	0.8346445542922551
8200	71.50062342497404	7576.12190120284	26.364885686167053	0.8488257096190626
8300	72.35603154996352	7565.742842073516	27.218180870539392	0.8590919312688209
8400	73.33076813296066	7591.853573106773	25.58100415690129	0.8374821954928581
8500	74.18424671694811	7600.663116751263	27.569029463580055	0.8695310535969533
8600	75.04032146694954	7549.945302953034	27.563245014869636	0.8609028006035874
8700	75.8963362169452	7523.38466655295	27.336759232901745	0.8568077512352994
8800	76.7529097169463	7487.042962345809	30.240078135556075	0.8795376637049396
8900	77.59626738393854	7505.8523030791985	31.115382719818577	0.8832250307096542
9000	78.56604484195122	7585.384861677564	31.37852186423234	0.8837089375463547
9100	79.42239046694885	7593.687483868743	31.47816561811435	0.8847063278848493
9200	80.27629050894757	7637.059979379484	31.48786955643982	0.8845473727044441
9300	81.12738438394445	7582.590204478727	31.518161531355187	0.8849461059180685
9400	81.98210363394173	7559.110320848179	31.53668524081665	0.8846742735755225
9500	82.83366292493884	7583.573108673317	31.48089178233798	0.8840547082124962
9600	83.84112538293994	7553.379131497924	31.516138578448974	0.8851911009312495
9700	84.69285963293805	7507.511344911118	31.534471777447273	0.884962691564312
9800	85.53869038293487	7524.342252951078	31.561397069215985	0.8855625263535483
9900	86.39046704894281	7613.930286119544	31.55336300133942	0.8847398285530995
10000	87.21509909094311	7640.969079600222	31.550150343911618	0.885075843799098


==> img/lighthouse200x300_pdps_known_zerodual_25_10000_100.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 10000, save_results = true, save_images = true, save_images_iters = Set([5, 10000, 3000, 30, 5000, 1000, 1, 6000, 300, 2000, 2500, 7000, 3, 8000, 9000, 8700, 500, 25, 50, 7500, 2, 10, 4000, 250, 100]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([4986, 4700, 3634, 4576, 4901, 9676, 9923, 4522, 9773, 3406, 3672, 2841, 8908, 9835, 2876, 4978, 9802, 3337, 4136, 4150, 3293, 3220, 4888, 4030, 3324, 3982, 3298, 3646, 3719, 9614, 4011, 8897, 3855, 3111, 4584, 4081, 3163, 3914, 9523, 4582, 9306, 4687, 2989, 3762, 4021, 4357, 3408, 9883, 9266, 4962, 9387, 9909, 3326, 9439, 3711, 2874, 4738, 4836, 4464, 3271, 9776, 4587, 9329, 9152, 9956, 3319, 4527, 2746, 9246, 3943, 3292, 4238, 3651, 2920, 4720, 9374, 2570, 9593, 2783, 4811, 3105, 9277, 8714, 8845, 9816, 3570, 4169, 8723, 3288, 4548, 9175, 9168, 9618, 4910, 3557, 8918, 9164, 3382, 8769, 3937, 3338, 2982, 4282, 4951, 4764, 9464, 3044, 4817, 9558, 9698, 3587, 9070, 2775, 9318, 8928, 3628, 4783, 3167, 4272, 9319, 3089, 3135, 2932, 9667, 4243, 9448, 3938, 3423, 4803, 2999, 4051, 4672, 4280, 2684, 4392, 4232, 8974, 8915, 3728, 3148, 4383, 4644, 3809, 9126, 9433, 3617, 4342, 4961, 9710, 4060, 9852, 9960, 9440, 4918, 8751, 9117, 4151, 9701, 2713, 3571, 3722, 3507, 4156, 9165, 3140, 9521, 9489, 2724, 4984, 3362, 8776, 3526, 9045, 9524, 8998, 9054, 3063, 9820, 9345, 3792, 9513, 4126, 4229, 4413, 3450, 9859, 4172, 3043, 3052, 4329, 3835, 3015, 3856, 3815, 2536, 4756, 3691, 4153, 3495, 4796, 2863, 8824, 4352, 2901, 4923, 3008, 9477, 3877, 2895, 3979, 9535, 8930, 2748, 4125, 3614, 4643, 3092, 9902, 4105, 4945, 2756, 9517, 9888, 4649, 4017, 2983, 3844, 4726, 8935, 4826, 4682, 9938, 9851, 4343, 9869, 2504, 2761, 3696, 9566, 2978, 9791, 4663, 9365, 9429, 3115, 9401, 4757, 3172, 9567, 9125, 8705, 3690, 9344, 3080, 2692, 9097, 3965, 9661, 3334, 4991, 2682, 3359, 3447, 4953, 4515, 4658, 9490, 3242, 2979, 3817, 8811, 8784, 9845, 9317, 9382, 2541, 4531, 9592, 3931, 8766, 9103, 9393, 2950, 3926, 9452, 4189, 3396, 2556, 9497, 3471, 9058, 4117, 4045, 3702, 2571, 9629, 3340, 3344, 4377, 9785, 3347, 4896, 9903, 3192, 4772, 4326, 3616, 4877, 8721, 9836, 9925, 4824, 9981, 3322, 3380, 3773, 3806, 3110, 8836, 9552, 3356, 9511, 9238, 8861, 9258, 9953, 2518, 8823, 9231, 8822, 9917, 4606, 9793, 2617, 3021, 3117, 4206, 2714, 8973, 9189, 2927, 9968, 3463, 9663, 4003, 2510, 8916, 3289, 4443, 4878, 4558, 4066, 4354, 9123, 3519, 9901, 4037, 2691, 4147, 4610, 8762, 2672, 2628, 3917, 9331, 9986, 4840, 2896, 8742, 3870, 4145, 8826, 4141, 4400, 4088, 2853, 9683, 3385, 3307, 8967, 3641, 8704, 8910, 2935, 2608, 4317, 4000, 3784, 4471, 4786, 9904, 2803, 4597, 8785, 9606, 3508, 3438, 4842, 8715, 8934, 3599, 9060, 3566, 4513, 4998, 8825, 2813, 9864, 2574, 2609, 3156, 2852, 4749, 8980, 4220, 4712, 3265, 3056, 3837, 4018, 4371, 2650, 3309, 3697, 4375, 2997, 2641, 3609, 8707, 3037, 3038, 3990, 3759, 4847, 9763, 9005, 9035, 4267, 8865, 3407, 3118, 3267, 3971, 9473, 2871, 4473, 3649, 9009, 9179, 4958, 4444, 2633, 2758, 3737, 4054, 9565, 4058, 9127, 3352, 9326, 2652, 4758, 4380, 8757, 4165, 2946, 3764, 4630, 4605, 2925, 2788, 4737, 9449, 9406, 2683, 9745, 4499, 9732, 9586, 4264, 8759, 2595, 8743, 9147, 3235, 9316, 9974, 2632, 2604, 9185, 2802, 9538, 2688, 2809, 9679, 2915, 3505, 3247, 9685, 9178, 9648, 3460, 3274, 2585, 2719, 3832, 4115, 4364, 4541, 8708, 3188, 4883, 3501, 8728, 4478, 4743, 3291, 4414, 9403, 9514, 4071, 9105, 4476, 2666, 9151, 2637, 4419, 8740, 4965, 9867, 8989, 4294, 9982, 2859, 4210, 2884, 3429, 8821, 3880, 9815, 2513, 4812, 4839, 3882, 3686, 9729, 2557, 9598, 9717, 9008, 3622, 4594, 4699, 9788, 3861, 4075, 8867, 2767, 8717, 9577, 2988, 4200, 4905, 2521, 2612, 2796, 4235, 2855, 3905, 9537, 9935, 9599, 3077, 3625, 8932, 9597, 4434, 9463, 3955, 2695, 9024, 3901, 4087, 3684, 9106, 3346, 9442, 2711, 3387, 3692, 4052, 4529, 4062, 3399, 9796, 3541, 3087, 9850, 4526, 3862, 4791, 3579, 8877, 9754, 9346, 4916, 3026, 4092, 8933, 4297, 4602, 9792, 4754, 3099, 4585, 9531, 4580, 2829, 8755, 9846, 3164, 4488, 9206, 4307, 9525, 4048, 9879, 9352, 3070, 4568, 4850, 9296, 9114, 2611, 9515, 4437, 4224, 3775, 4532, 4255, 8767, 9978, 9080, 2833, 9209, 9409, 3744, 8831, 3238, 9066, 2514, 4103, 4121, 2638, 4885, 9313, 9158, 9719, 4174, 4912, 4882, 2717, 2739, 9195, 9212, 3160, 8947, 2971, 9684, 3769, 3493, 9828, 3534, 3360, 3707, 3584, 3807, 3480, 4907, 9510, 3120, 4939, 4859, 8712, 3567, 3585, 2839, 3143, 4547, 9484, 9079, 3954, 9170, 3335, 2872, 2851, 4714, 9801, 4236, 9549, 9056, 3130, 4854, 9875, 4729, 9761, 9481, 9384, 3547, 2969, 2916, 3012, 9116, 9254, 3627, 9459, 4891, 4429, 3132, 9093, 2551, 2720, 9756, 3708, 3398, 4253, 3823, 3799, 9987, 4468, 2965, 3748, 3522, 2575, 9017, 3863, 3282, 3142, 9780, 9027, 3725, 3228, 4566, 4970, 9016, 2731, 3517, 9394, 8945, 4181, 3621, 3357, 3145, 4806, 8725, 8862, 9007, 4296, 2600, 3798, 4248, 9680, 4963, 3328, 8800, 9797, 4875, 9309, 9942, 9572, 3186, 8837, 4474, 4727, 4360, 4999, 4005, 9417, 9767, 3314, 2569, 3055, 3144, 9817, 9999, 4134, 9637, 4241, 9204, 3442, 9973, 2500, 2808, 4871, 8942, 3091, 9420, 4072, 4971, 2958, 9854, 4016, 9194, 3787, 9068, 2791, 2827, 3152, 4239, 3234, 4716, 9555, 4410, 2785, 3660, 4709, 4446, 4619, 9813, 3187, 4788, 2512, 4378, 9918, 3561, 3138, 4575, 2986, 9623, 9498, 9996, 4265, 4964, 9702, 9424, 4110, 8955, 9249, 3896, 9894, 9361, 4827, 4942, 9990, 3518, 8711, 3996, 4830, 3721, 3456, 3009, 2834, 4295, 3818, 8750, 4881, 2930, 3829, 2923, 8894, 3112, 3046, 3667, 9748, 4430, 4904, 9135, 4753, 9880, 9455, 9446, 9176, 4039, 2768, 9285, 4656, 4833, 3401, 4521, 4717, 9800, 9980, 3200, 4654, 2806, 4642, 2663, 3283, 9583, 9916, 4631, 4518, 9569, 3185, 4674, 4973, 9724, 4006, 9362, 9144, 4440, 4492, 9881, 4114, 2552, 4708, 9688, 9764, 3214, 3086, 9458, 4084, 4887, 3932, 4480, 4283, 9335, 4723, 2562, 4320, 4763, 4222, 2567, 4124, 2942, 3327, 4315, 3315, 4992, 9076, 9321, 4591, 3678, 8913, 9993, 3589, 9853, 3565, 3854, 4586, 9516, 2618, 9694, 2875, 4809, 3594, 9081, 9260, 9560, 3998, 8978, 4853, 9210, 3126, 4183, 9681, 9777, 3027, 4167, 4192, 9325, 3867, 2674, 9343, 3846, 3446, 3202, 3626, 4186, 4805, 2821, 4211, 8828, 4482, 2693, 4316, 4127, 9696, 9348, 4422, 9622, 3778, 4624, 3910, 3911, 3215, 2592, 4692, 9678, 4609, 3913, 9376, 2781, 3665, 4026, 8805, 8995, 9795, 9405, 3256, 2643, 8969, 4178, 2667, 9871, 9082, 2614, 3884, 8846, 8833, 4249, 4928, 3486, 3777, 2762, 3969, 4615, 8791, 4113, 2565, 4242, 8956, 9723, 9486, 3107, 4502, 9369, 4702, 9122, 3454, 2964, 3895, 3802, 4370, 4678, 2847, 9183, 9349, 2635, 4207, 9811, 2838, 4822, 4509, 4040, 9363, 2743, 3203, 9930, 2858, 4425, 2745, 9536, 3169, 3772, 3833, 2938, 4832, 9115, 3182, 9542, 4603, 3987, 9738, 3391, 3597, 9908, 3162, 2766, 8780, 8996, 9447, 4903, 4914, 8911, 9059, 2782, 4069, 8888, 8733, 4974, 9905, 3716, 4002, 4677, 4356, 4322, 3183, 3662, 9553, 9269, 9133, 4765, 9261, 2553, 2967, 8752, 4937, 3637, 4771, 9826, 9895, 9740, 4581, 9759, 9715, 9931, 4902, 9966, 4009, 3379, 9615, 4661, 4728, 9201, 8987, 9327, 9395, 3069, 9954, 9428, 9855, 9617, 2505, 2528, 2898, 9337, 8793, 3417, 4313, 9263, 9274, 3537, 3440, 9779, 3064, 3224, 2828, 3331, 4968, 4676, 9095, 4203, 2770, 3709, 4694, 2991, 3992, 4279, 4417, 3261, 9100, 3195, 9794, 9847, 3161, 9046, 3623, 2976, 8853, 9052, 9575, 9714, 9487, 3650, 3553, 3741, 9229, 9025, 8842, 2751, 9783, 9582, 3735, 9873, 4157, 9613, 8991, 9075, 4162, 3191, 3040, 3481, 4519, 9602, 4683, 9962, 4258, 9166, 9653, 4426, 4180, 4787, 9574, 3285, 3659, 2564, 9136, 9522, 8872, 3562, 9399, 4244, 4995, 3894, 3897, 4259, 8976, 3532, 4593, 3959, 9419, 2694, 9988, 9798, 8949, 9787, 2596, 4675, 3780, 3824, 4382, 2728, 9436, 4790, 2747, 3017, 8874, 9311, 9849, 2588, 2704, 4020, 4158, 9023, 9205, 3888, 2703, 4767, 2735, 2888, 4004, 3763, 8965, 3906, 3088, 3257, 4715, 3325, 4941, 3262, 3790, 4465, 4057, 9211, 4401, 3268, 4412, 8722, 3084, 4076, 9899, 9961, 9713, 3732, 3618, 9770, 4555, 3402, 9682, 4608, 9233, 9824, 4184, 9563, 3194, 8706, 2945, 9509, 3270, 9652, 4335, 3045, 3428, 9143, 4273, 3081, 3488, 4442, 9502, 9656, 4449, 3723, 9368, 4386, 3244, 3339, 3223, 3640, 4338, 4523, 4815, 4943, 3834, 3409, 3073, 3246, 4148, 9279, 9283, 3159, 8718, 3991, 3237, 2544, 9063, 9474, 3278, 9015, 4245, 3964, 4177, 3774, 9391, 3916, 4900, 4097, 4573, 4083, 9893, 4793, 2606, 3742, 4373, 4472, 2715, 3724, 3065, 4752, 3836, 4312, 3843, 2926, 3632, 4333, 4397, 4895, 3312, 4849, 9708, 4860, 9499, 3123, 4458, 4358, 3419, 9034, 9378, 8927, 3873, 3208, 9590, 4779, 8858, 3779, 9646, 4302, 8903, 4744, 3306, 4761, 4843, 3545, 9077, 3639, 9700, 9336, 3248, 2832, 9412, 4292, 8914, 3412, 4934, 2790, 9967, 2668, 2826, 3528, 9760, 4696, 2933, 4493, 9019, 9220, 9579, 4740, 2502, 4616, 3781, 4129, 3730, 3543, 9657, 9781, 9213, 3100, 3752, 2598, 9655, 3007, 4305, 9541, 9940, 9255, 3866, 2992, 4969, 9878, 4932, 3050, 3478, 2529, 8709, 8883, 3701, 3604, 3838, 2940, 3444, 3921, 9389, 4398, 4303, 3333, 4351, 4774, 9132, 4196, 2577, 2673, 4735, 8732, 4456, 4814, 4470, 8979, 9612, 3513, 9642, 9877, 3999, 9053, 9043, 3386, 9339, 9782, 8924, 3970, 3516, 4416, 4029, 2880, 4274, 4604, 2550, 4467, 2658, 9067, 2649, 4281, 8939, 3177, 3168, 9475, 3239, 2886, 4122, 2581, 3451, 3661, 3668, 9253, 4792, 9705, 4252, 9021, 9099, 9778, 3427, 8950, 4789, 4346, 3521, 4368, 3468, 4055, 8902, 9844, 2737, 2830, 3355, 3656, 4171, 3860, 2819, 3902, 4655, 3476, 3629, 8957, 8835, 2689, 3552, 4144, 2849, 2944, 9998, 2644, 4966, 9111, 9454, 9355, 4256, 9607, 4967, 3575, 3303, 8775, 3230, 3958, 2548, 2955, 8720, 2970, 9444, 3290, 2773, 4008, 4844, 9742, 4825, 2943, 9271, 9102, 9128, 3219, 2744, 9300, 3694, 4987, 3462, 3949, 3994, 9889, 3254, 3467, 4310, 4639, 3869, 4500, 2815, 9771, 3151, 3673, 8905, 8819, 3102, 3889, 4794, 9357, 4111, 4173, 4080, 2616, 3103, 4574, 3887, 9697, 8849, 2622, 4501, 3263, 4334, 4228, 3768, 9418, 2887, 4670, 8892, 4719, 2994, 2755, 2753, 9083, 2857, 2710, 4569, 3619, 4732, 4778, 9250, 3891, 4420, 9862, 2549, 3054, 9827, 9031, 9372, 9150, 2699, 9379, 3822, 4647, 3733, 8959, 9528, 2885, 9914, 4625, 4308, 9160, 3879, 9964, 2626, 3392, 4485, 3302, 8820, 8863, 9749, 4477, 9733, 8730, 9441, 3795, 9674, 9431, 3189, 3612, 2947, 2659, 3136, 2525, 9280, 4331, 4909, 8701, 8789, 9227, 4865, 2538, 2867, 9351, 4278, 2879, 4195, 2584, 3383, 9959, 3893, 9937, 2572, 4680, 8756, 4028, 9422, 2685, 4463, 9751, 3029, 2972, 4831, 8841, 2846, 4394, 9660, 8895, 9768, 2877, 4182, 8735, 8982, 8765, 4254, 9544, 8854, 9884, 4561, 9829, 2881, 3924, 9920, 8839, 2968, 2837, 3904, 3758, 4415, 9601, 9295, 4460, 3682, 2646, 3390, 4516, 4023, 3388, 9651, 3849, 2597, 4013, 4179, 4212, 8881, 3746, 3497, 9200, 4160, 9268, 8777, 4846, 2922, 4611, 3395, 9808, 3349, 4684, 3430, 2591, 9892, 3057, 9265, 2778, 9333, 9314, 9668, 8860, 3789, 3127, 3975, 3133, 8997, 2698, 2890, 9293, 3512, 4219, 4452, 9485, 4022, 3432, 9746, 3564, 3685, 9312, 3147, 9434, 4407, 2835, 3367, 4353, 4538, 9308, 3907, 2729, 9949, 3472, 3062, 4695, 2542, 2909, 2656, 3615, 2524, 2687, 9262, 4251, 9292, 3368, 4266, 4669, 8953, 9927, 3134, 3431, 2509, 9171, 3714, 9896, 9943, 9036, 3227, 4590, 9556, 2647, 4975, 3085, 4116, 4168, 4408, 3950, 9156, 9627, 9946, 9138, 8880, 9699, 3414, 9585, 2836, 3993, 2517, 2631, 3226, 8922, 8788, 3674, 9807, 9897, 9182, 3782, 3814, 4930, 2627, 3944, 2547, 2948, 3598, 9774, 3671, 9472, 3755, 4099, 2900, 3989, 8840, 8960, 3939, 4086, 4919, 4038, 4540, 3853, 8961, 3974, 4033, 2716, 4318, 2615, 4065, 8864, 9805, 9984, 4931, 2985, 9120, 3718, 8898, 2508, 2697, 2545, 8802, 9087, 9235, 3372, 9239, 2580, 3946, 9437, 3287, 9706, 3919, 4543, 9415, 3500, 2593, 3437, 3706, 3676, 2630, 3277, 3900, 3643, 4997, 9639, 3592, 4497, 9476, 3502, 8782, 9247, 9014, 4130, 9245, 9671, 4486, 3857, 3494, 3225, 8971, 9529, 3093, 3166, 8852, 9218, 3966, 2995, 3384, 3734, 4920, 9186, 8871, 2527, 3683, 4260, 4204, 2587, 9728, 3514, 9030, 9533, 4506, 9167, 9610, 9690, 9140, 4454, 3601, 4838, 3378, 8844, 3473, 4988, 3705, 3174, 3631, 4135, 2844, 8774, 9145, 9568, 4807, 3006, 9970, 3930, 4653, 9303, 3608, 3232, 4348, 9457, 4876, 9675, 3433, 2546, 9248, 4623, 9812, 4393, 3981, 9370, 3655, 2501, 3258, 9762, 3794, 2566, 3540, 3153, 4628, 4143, 2586, 3524, 3071, 4851, 2702, 9101, 8724, 9591, 4748, 4475, 8984, 9975, 3549, 3366, 9507, 4535, 4570, 3317, 8891, 4972, 3963, 3218, 4484, 9971, 10000, 3765, 2670, 4487, 4855, 9332, 4077, 2893, 3483, 9695, 3363, 4926, 3158, 2954, 4024, 3915, 4441, 9334, 4563, 2732, 9230, 4217, 3754, 9890, 3510, 9084, 9221, 3404, 8792, 9822, 9856, 4372, 4852, 9004, 9832, 4577, 9711, 4713, 9064, 4507, 9259, 9404, 9356, 4225, 3441, 9720, 4213, 3791, 4202, 4944, 2856, 3119, 3652, 3245, 9425, 3364, 2951, 4275, 9237, 2738, 3176, 3122, 8999, 9377, 4588, 9645, 9644, 2845, 9139, 9562, 9721, 3058, 4287, 3731, 9018, 3020, 2602, 8921, 4762, 3677, 3381, 2824, 2861, 3206, 4286, 3713, 4746, 3053, 4770, 9273, 3803, 4285, 9091, 9636, 4892, 3729, 3504, 3743, 4629, 2866, 4214, 4404, 4332, 9347, 8783, 9821, 3470, 4776, 4327, 8988, 2949, 2734, 3095, 9320, 4193, 9172, 3786, 4246, 4101, 2787, 3067, 3014, 3940, 2953, 9315, 4381, 3157, 8801, 2765, 2862, 8737, 9032, 4450, 9570, 9727, 3757, 3740, 3648, 4455, 4952, 4652, 9527, 9085, 4498, 8907, 4007, 8807, 9664, 2961, 4578, 3394, 8884, 3859, 4562, 3602, 2654, 2905, 3956, 2690, 3574, 9806, 3770, 3000, 9121, 9341, 2957, 8726, 2573, 4336, 4025, 3033, 4868, 8886, 9301, 9467, 4731, 4889, 3851, 9354, 9530, 2675, 3825, 8876, 9089, 9939, 9948, 4703, 9848, 2996, 4046, 3657, 9410, 2924, 4589, 3198, 2526, 2709, 4906, 3297, 9842, 2883, 2561, 2657, 8890, 9236, 9364, 2804, 3530, 4799, 3068, 4323, 4894, 9501, 2624, 9804, 9945, 2975, 4504, 9858, 4191, 9616, 9040, 3886, 3196, 8806, 4240, 4034, 4512, 3365, 9322, 3201, 3568, 3828, 4898, 9162, 2919, 9026, 9451, 3923, 9396, 4925, 9456, 4890, 4698, 9716, 2620, 3350, 9289, 2795, 3059, 4250, 4648, 8906, 8741, 2579, 9834, 4557, 3128, 9224, 3016, 9997, 3181, 3370, 3858, 4311, 4989, 4533, 4457, 3972, 8964, 9074, 3903, 3259, 2582, 9775, 4319, 4324, 4742, 3279, 4528, 9119, 4665, 4015, 9049, 8878, 2621, 4617, 3465, 4955, 3461, 9919, 2727, 4095, 9494, 4298, 9936, 3083, 9001, 2921, 3121, 8813, 9198, 9941, 3681, 9256, 2966, 3165, 3509, 3868, 9217, 9388, 3819, 9207, 3593, 4959, 4163, 4858, 4431, 4537, 3453, 3205, 9483, 4466, 9039, 2952, 3700, 8710, 3973, 4710, 8923, 3986, 4300, 4927, 9693, 3962, 9900, 4534, 4828, 8843, 9397, 2607, 2941, 3644, 9098, 8904, 9911, 9000, 4223, 8889, 3019, 8770, 9609, 3253, 9366, 9090, 3550, 3850, 9020, 3922, 2558, 3001, 4546, 9564, 4447, 9423, 2998, 3525, 8703, 4395, 8925, 4044, 4049, 4990, 2776, 2963, 3658, 3925, 9866, 2990, 9413, 3252, 9264, 4862, 3928, 4433, 3693, 9350, 8966, 3977, 4027, 2540, 2911, 3852, 9550, 9709, 9033, 2769, 3124, 9208, 3496, 4362, 9491, 9159, 3255, 3358, 3680, 4306, 4545, 4747, 4689, 3345, 3909, 9353, 8879, 4064, 3801, 4091, 4947, 8851, 4977, 9038, 8946, 3039, 2662, 4636, 2678, 3620, 3449, 4818, 9381, 9050, 4804, 3751, 9557, 4688, 9299, 8754, 3082, 8917, 4284, 8838, 4291, 2700, 2757, 4208, 4880, 4618, 9191, 3703, 4423, 9288, 3393, 8758, 2934, 2956, 4634, 3276, 3613, 4819, 4668, 4137, 2973, 9526, 2814, 2539, 3243, 4096, 9972, 9225, 9958, 4869, 3179, 2873, 3420, 8963, 4390, 3318, 8764, 3353, 4848, 3576, 9924, 9744, 2812, 3556, 4376, 9650, 9580, 4983, 3375, 4870, 2676, 3821, 9496, 9741, 9587, 3229, 4795, 2563, 4954, 9913, 3170, 8731, 8931, 3952, 3010, 9222, 2801, 2583, 9872, 3269, 9965, 2648, 2816, 4768, 4637, 2870, 3933, 4524, 4583, 9735, 4550, 4194, 4483, 4705, 9534, 4421, 9784, 3788, 4154, 4508, 2578, 3727, 4226, 9863, 9758, 9672, 3116, 9088, 3209, 4981, 9243, 3452, 9505, 9882, 3590, 9604, 2708, 4980, 3607, 2899, 9736, 3747, 9985, 3920, 9398, 2741, 4718, 8739, 4112, 4175, 9276, 9665, 9244, 3753, 3499, 3421, 8744, 9055, 4641, 4985, 9837, 4915, 4659, 3022, 9069, 9725, 9298, 9951, 9643, 3582, 9426, 3793, 4262, 3569, 8799, 9304, 9003, 4402, 9216, 2664, 9547, 3538, 9929, 4751, 8812, 3633, 9631, 3041, 2660, 4277, 9620, 9933, 4237, 9823, 9012, 4940, 3079, 9704, 4681, 4571, 3249, 4359, 9750, 8803, 4517, 2794, 2842, 9722, 4823, 4459, 3300, 4107, 3004, 3104, 4014, 4188, 8929, 9630, 9666, 4257, 8772, 2800, 4491, 4063, 8870, 9006, 3011, 9154, 3883, 3983, 9184, 9886, 8983, 9044, 9540, 9673, 3030, 4330, 8798, 9726, 9173, 3294, 3171, 4366, 4539, 4821, 8700, 9242, 9275, 4462, 4922, 9833, 4428, 3260, 9860, 2962, 8781, 4365, 3222, 9619, 3826, 2771, 2679, 3812, 3489, 4620, 3527, 3985, 3457, 2848, 3280, 3756, 9952, 9471, 8746, 8797, 3957, 3726, 4205, 4276, 9632, 9921, 4019, 2619, 4551, 3301, 4913, 3295, 8794, 4396, 8941, 9504, 2831, 9188, 8958, 9730, 9977, 4131, 8977, 4556, 4957, 9432, 4411, 8944, 8716, 4388, 3075, 2823, 9743, 3491, 3736, 9503, 4554, 9305, 2645, 9092, 3193, 3811, 9037, 8856, 4686, 2686, 4982, 3839, 2671, 3342, 4837, 9146, 2910, 2531, 8768, 9625, 3797, 3624, 4640, 2977, 2928, 3539, 3190, 2706, 2763, 3076, 3642, 4050, 9488, 3988, 4355, 2532, 3704, 3096, 4339, 4079, 4711, 2603, 8808, 3712, 4345, 9581, 2810, 9790, 2891, 9991, 2740, 3885, 4960, 2535, 4304, 4979, 9359, 9559, 3320, 4427, 3664, 3595, 4600, 3610, 9757, 3827, 3094, 3881, 3479, 9141, 9868, 9392, 4155, 8986, 3654, 8868, 9129, 4690, 2818, 9839, 2707, 4369, 9983, 3464, 2661, 3942, 9786, 3558, 9686, 4646, 3299, 3321, 2820, 3783, 4379, 8900, 9624, 9659, 2629, 3560, 3929, 4866, 9669, 3647, 3813, 2730, 9461, 9232, 4461, 9324, 9963, 2929, 3023, 3531, 9640, 3275, 3840, 4187, 8855, 8702, 4736, 3426, 2601, 8920, 4560, 2705, 4047, 4271, 4432, 4132, 8968, 4120, 9691, 9737, 3750, 4094, 3968, 4073, 8847, 4363, 4635, 4938, 3573, 4956, 9286, 2984, 8885, 3715, 3842, 4218, 9512, 9825, 3669, 4391, 3024, 9647, 4190, 9270, 4053, 4777, 8796, 2515, 4864, 8817, 2594, 4657, 3490, 9635, 3351, 3424, 4845, 8975, 9500, 4784, 4802, 2903, 4721, 3042, 3830, 3710, 4061, 3443, 9435, 9062, 3371, 4775, 9373, 8936, 8912, 4673, 4031, 8940, 4666, 9022, 4289, 9628, 4685, 2749, 4140, 9163, 9658, 9712, 3484, 2722, 3761, 2523, 3875, 5000, 4873, 4123, 4542, 4109, 4911, 9772, 9284, 2610, 3207, 4780, 8857, 4924, 8952, 8859, 2506, 9470, 3572, 9011, 9789, 2677, 3180, 3336, 3341, 3425, 4781, 4667, 4707, 9252, 4579, 4098, 9922, 9202, 8832, 2981, 4059, 8810, 3032, 3675, 2726, 4494, 3002, 2840, 3251, 3308, 9072, 9584, 3373, 3745, 3831, 9573, 8736, 2560, 3536, 9241, 4451, 3139, 8818, 9199, 9302, 9482, 3264, 4769, 4221, 9578, 8875, 9548, 2792, 3150, 2825, 4438, 4216, 4834, 9870, 9753, 4996, 3025, 4445, 3376, 3405, 9407, 4626, 4808, 4627, 9226, 4409, 9310, 4231, 9375, 9465, 3487, 2701, 2516, 4387, 2534, 3154, 9915, 3114, 9561, 9219, 4697, 4215, 9492, 9932, 9240, 2543, 2725, 3149, 3485, 4230, 2760, 9554, 4453, 9934, 4917, 3129, 2640, 3078, 3231, 9641, 9402, 9532, 9689, 2904, 3876, 9976, 3580, 3653, 9421, 2936, 3101, 4309, 4439, 9495, 8993, 4599, 2897, 3332, 2653, 4722, 9358, 9589, 9177, 3927, 3533, 4549, 3286, 4950, 2918, 3109, 3984, 3113, 4553, 2519, 9876, 9649, 9042, 4510, 4782, 3600, 9113, 3455, 8909, 3611, 8896, 2764, 9234, 2774, 9197, 4632, 8962, 4933, 3892, 9278, 4520, 3377, 9110, 9169, 3699, 4261, 9367, 9380, 9843, 9291, 9944, 4857, 2902, 3250, 3908, 4595, 8848, 4525, 8747, 4139, 4872, 4874, 4633, 2793, 9002, 9926, 3544, 3874, 9061, 9891, 9469, 9654, 9109, 3635, 3845, 8727, 3036, 3666, 9148, 2639, 9330, 3305, 3720, 4119, 4899, 9576, 4436, 4936, 8761, 8763, 4879, 3090, 3173, 3934, 2892, 9187, 4544, 9438, 3003, 8887, 2634, 9340, 9588, 9605, 2914, 3695, 3995, 8994, 9865, 3416, 8985, 4638, 9928, 4622, 2843, 3155, 3596, 8866, 8938, 9287, 9414, 2613, 3563, 4435, 9400, 9181, 4090, 3918, 3630, 3766, 4089, 4337, 3389, 3948, 4406, 4142, 4867, 2777, 3211, 3415, 9910, 4592, 9149, 4010, 9294, 9752, 4861, 2754, 9107, 4481, 3474, 4730, 2712, 4503, 4530, 2623, 3137, 4166, 9803, 3348, 3397, 8937, 9731, 2908, 3890, 4706, 8970, 4106, 9480, 4399, 4621, 3434, 4863, 9621, 4263, 8899, 2865, 2869, 3108, 3871, 3477, 8954, 9137, 2723, 4350, 3506, 8719, 9460, 4835, 3354, 9155, 9131, 4946, 4290, 2894, 4651, 4810, 2752, 4976, 9157, 9048, 4816, 9818, 2889, 3343, 9281, 4479, 3670, 2987, 3072, 3980, 9545, 9251, 2807, 3400, 9906, 3767, 4384, 9112, 3588, 9371, 3978, 4234, 9600, 9638, 3760, 3717, 9297, 4601, 3535, 8981, 9670, 9360, 2718, 4893, 9051, 2817, 4043, 8745, 3061, 9078, 9071, 3872, 8926, 9161, 3212, 4650, 9453, 2882, 9769, 3361, 3498, 3146, 3418, 3796, 8760, 3899, 3178, 4349, 2520, 3936, 2917, 2868, 2589, 4662, 3197, 3175, 9912, 9190, 3369, 3131, 9662, 3583, 3210, 3125, 4227, 4138, 9466, 4750, 4068, 4511, 4829, 3458, 2780, 4036, 3638, 3217, 4321, 8734, 3941, 4001, 2665, 4856, 4067, 8773, 4514, 4886, 9898, 9118, 9603, 3820, 3272, 4921, 4755, 9633, 4660, 2993, 3048, 2811, 9887, 3912, 4405, 8779, 8943, 9520, 4152, 9692, 4198, 4536, 3864, 8830, 9857, 2651, 4403, 9626, 3961, 4741, 9385, 4185, 9992, 9174, 9519, 2864, 3689, 3413, 9608, 9290, 4613, 4935, 3304, 3241, 2937, 9546, 3013, 3313, 3945, 4908, 4701, 4766, 9214, 4341, 3141, 3810, 4199, 9257, 3603, 3233, 4424, 2906, 4679, 9830, 4164, 3060, 3785, 9594, 3310, 4247, 9831, 3967, 9124, 2786, 3448, 3184, 9634, 9104, 9543, 9383, 2822, 3051, 4448, 4490, 9707, 4268, 4596, 2599, 8814, 3466, 9096, 4948, 8869, 3410, 4100, 9739, 9765, 3329, 9342, 2797, 3739, 4161, 8893, 3221, 4102, 8919, 9390, 3035, 3213, 3577, 3236, 4361, 9506, 9809, 3808, 4505, 9841, 4469, 2559, 9338, 9969, 8809, 3546, 9718, 4133, 9228, 4042, 2507, 3411, 9947, 8901, 4209, 8790, 3047, 3947, 3482, 9450, 9130, 4041, 4118, 2530, 3679, 4314, 4801, 3459, 8748, 9180, 9995, 8816, 3520, 2939, 3953, 9950, 9955, 4299, 3848, 9416, 3475, 8850, 2511, 3034, 3800, 2568, 2721, 9386, 9687, 3771, 3898, 9108, 4800, 2931, 8827, 8948, 8729, 3492, 9073, 3311, 4104, 4785, 8951, 2680, 2912, 3018, 4820, 2554, 8873, 4085, 3636, 4489, 9571, 9747, 4035, 3439, 4559, 2681, 3296, 4176, 3976, 4993, 4949, 4760, 9907, 3688, 3316, 4093, 4367, 3445, 4813, 8778, 3605, 8990, 9134, 9799, 3551, 9028, 3559, 9677, 3663, 4645, 3031, 8786, 9328, 4607, 4344, 4385, 9445, 4773, 2537, 3542, 9065, 3841, 2742, 9307, 4797, 2503, 2733, 3878, 4552, 4170, 3284, 3435, 9734, 4733, 3997, 3529, 2878, 2576, 4671, 4745, 4288, 9323, 9838, 3199, 8804, 2772, 4614, 3503, 9595, 3049, 9010, 3586, 4128, 9057, 9013, 8882, 9267, 9468, 3865, 4078, 4565, 9223, 4841, 2779, 4725, 3266, 3554, 4374, 8815, 2907, 2590, 2913, 9203, 9029, 4693, 4347, 9193, 4056, 9427, 8829, 3951, 2605, 2850, 4340, 4572, 9703, 4994, 3005, 9282, 9041, 2959, 9979, 9508, 8738, 2789, 2696, 8771, 9766, 3804, 2860, 4664, 2555, 4032, 9611, 4012, 4108, 4325, 4389, 2533, 3074, 3581, 3749, 3776, 4495, 4567, 4691, 4884, 4897, 9192, 2974, 3935, 2798, 3330, 4082, 2522, 9814, 9874, 4739, 2805, 4328, 4293, 9596, 9086, 9994, 8787, 8753, 9411, 9493, 4201, 9478, 3240, 4734, 9819, 4197, 3066, 3204, 3738, 9957, 9153, 9408, 2759, 2736, 3469, 4564, 3645, 3436, 3523, 4070, 4269, 8795, 2636, 3511, 9810, 3097, 8713, 9430, 9989, 4149, 3606, 4146, 9196, 9142, 3281, 9443, 9861, 2642, 3578, 9551, 3098, 2854, 2655, 4798, 3323, 3687, 4612, 3403, 9272, 8972, 3816, 2980, 4074, 4929, 8749, 3548, 8834, 3106, 2750, 4704, 9518, 9462, 2669, 9047, 4270, 2960, 4598, 3374, 3805, 4418, 9094, 9479, 3273, 3216, 9840, 9539, 3960, 2799, 2625, 2784, 3698, 4759, 9885, 3515, 3422, 9215, 3028, 3555, 4233, 3591, 9755, 3847, 4724, 4496, 4159, 8992, 4301]), noise_level = 0.5, shake_noise_level = 0.025, shake = 2.0, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.01, save_prefix = "img/lighthouse200x300_pdps_known_zerodual_25_10000_100", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	8.082999556791037e-6	17036.45803843617	4.935377882355947	0.010713389784152977
2	0.0019614999982877634	16955.052018590908	4.998467439640534	0.020175804489847262
3	0.002837791995261796	16796.259505868347	5.0554488134929265	0.031026733530086767
4	0.004864332997385645	16723.094789391413	5.1346113859779585	0.04386931767223887
5	0.005714415998227196	16571.137408043236	5.213294114574945	0.052993770843658757
6	0.007751916000415804	16330.637464138028	5.299879776614907	0.06436660299379718
7	0.008693915999174351	16013.097947397693	5.401241217870059	0.0739287416433325
8	0.010677874000975862	16032.425948425273	5.500111815863531	0.08200306076463647
9	0.011588874000153737	15911.560179104514	5.574406363684705	0.09804314335341859
10	0.013584208001702791	15557.574659197124	5.654625931559615	0.10229604084904509
11	0.014558583003235981	15510.29363780644	5.750312246186651	0.11821368907978726
12	0.016602125000645174	15297.991067060093	5.861724905203607	0.12401588765159346
13	0.01757391600040137	15128.351164751346	5.924264022894618	0.13257474097378993
14	0.019593999000790063	14963.852534229201	6.032822510323851	0.14551006585483925
15	0.02046924900059821	14725.634262694904	6.153375739879835	0.15212334400972632
16	0.022885749000124633	14701.655454934653	6.217243330251044	0.16921984403672463
17	0.023988290999113815	14587.245242224066	6.31397874913405	0.17113936576159633
18	0.026091998999618227	14444.540855422576	6.418003514959012	0.17850328176866254
19	0.027013081999029964	14241.80985192237	6.480525867637045	0.19052080521137854
20	0.02971049900224898	14078.296969958696	6.545892222572014	0.20669478589853527
30	0.04454249900300056	12934.98602588963	7.464273160131276	0.28411892818068907
40	0.059817457004101016	12138.26012079208	8.261852639523719	0.378297430326196
50	0.07604170700142276	11190.306624523646	9.104914713549768	0.43235911357227874
60	0.09146383199913544	10634.995247006143	9.857630952563945	0.4422192876351589
70	0.10622791499918094	10154.047232914876	10.684781792620958	0.5216164875811328
80	0.1210371649976878	9705.206777990303	11.467000349901106	0.5189883780923387
90	0.13695408199782833	9272.24173460816	12.27481606243125	0.571283382450168
100	0.15220341500025825	8969.50900341987	13.012040032444245	0.618279777353963
110	0.16593262300011702	8878.858843763066	13.70209963825374	0.6112367643168227
120	0.18067241400058265	8729.408763118303	14.470910505906659	0.6232892191625959
130	0.19641053899977123	8506.196523221324	15.172194833020104	0.6264233462819233
140	0.2117310389985505	8411.672633675082	15.821710589175844	0.617524477847716
150	0.2262711639959889	8233.755712907514	16.430516475547073	0.6324012923896087
160	0.240000413996313	8187.236297221012	17.06247529622239	0.6338582781510321
170	0.25438753899288713	8208.773284692816	17.42060160469859	0.6165326462324046
180	0.26896437199320644	8115.32062156981	17.857849107942755	0.6074565411779499
190	0.2829997469925729	8080.749765976166	18.15576214769819	0.585677843423022
200	0.29678120599419344	7991.620929334305	18.640901719967736	0.5956781761696672
300	0.43845258099463535	7831.294605667129	22.719406494002975	0.685558503821752
400	0.5821662889939034	7772.960153357149	22.83810745925336	0.6937682500612121
500	0.7227839559927816	7710.26625030523	23.25331817729197	0.711205261394875
600	0.8645744559944433	7830.513157463103	22.57462747658941	0.6545305739526719
700	1.005261830992822	7685.499918683437	23.991629399386973	0.7238100093476666
800	1.1491309559933143	7719.663957725274	23.038995072670918	0.7613663274220207
900	1.291145997991407	7732.241257154698	22.497815437221593	0.7286534453920954
1000	1.4342621649921057	7730.765048620958	22.635706041988172	0.7961162206733496
1100	1.575659039990569	7748.87835236601	24.265974602678988	0.7950933718040875
1200	1.718596622991754	7728.535607494048	23.793602283760663	0.7499053195079757
1300	1.8592369559919462	7862.500148830759	19.478122220551086	0.7124314057599488
1400	2.0001919139904203	7835.457760193437	20.77412185268087	0.713528735072288
1500	2.14402991399038	7576.946485962274	26.224024326203295	0.772549108452112
1600	2.285114079990308	7682.546548448061	23.856129058905058	0.6939166063072911
1700	2.428764288990351	7761.7156825399115	24.65218029325176	0.7486673462614408
1800	2.570924538991676	7617.046829589772	25.648572415223363	0.7990731804191292
1900	2.713329038993834	7742.849630784869	21.84834700613517	0.6964167857559111
2000	2.856414871996094	7663.5893296517515	24.593363623370493	0.770704018355624
2100	2.997158871996362	7717.823932822263	23.586673862362613	0.7705525487307358
2200	3.1411601639956643	7596.9024209650615	25.571820371579534	0.7942692176566357
2300	3.2965248719956435	7731.435051451236	23.977884589476567	0.7398594806352297
2400	3.444489496996539	7602.52659643421	26.94923416739181	0.7903827949283326
2500	3.5875112469984742	7678.548259158851	24.37413341043184	0.7777712319890222
2600	3.708204496997496	8313.118566296156	28.02938069349125	0.5876388921135011
2700	3.825705413994001	8392.769882908968	28.905162748328458	0.5871685534820623
2800	3.9434996639974997	8469.111608022278	29.088236953779205	0.5916418797791123
2900	4.0621004559980065	8430.528034555027	29.075623457045428	0.5904838625618795
3000	4.179918164994888	8488.916130959997	29.009012544722896	0.5880706504695119
3100	4.297548456994264	8451.411808571462	29.02484807624319	0.5892074021104357
3200	4.415345790992433	8503.890385798077	29.065719652020775	0.5922875141058751
3300	4.533798790995206	8478.898792581313	29.05743311216568	0.5903406501453371
3400	4.6509461239948	8487.247035962335	29.044752794852776	0.5898892693842392
3500	4.76905366599749	8453.514730132758	29.013400308530755	0.5889597004196794
3600	4.888532248998672	8516.187187756841	29.05922800190703	0.5907905208741615
3700	5.005709999000828	8518.585829560005	29.08328563556001	0.5915730693763563
3800	5.123069207002118	8383.906906091157	29.02582433488056	0.5889207148924319
3900	5.240525415003503	8469.056547773474	29.039167121904693	0.5885519320877365
4000	5.358169123002881	8447.018822128759	29.04721807337397	0.5894594002834123
4100	5.47542183200494	8403.836440315326	29.10266820262232	0.5924665952646434
4200	5.592289957003231	8523.514809282478	29.058885942342847	0.5898028376185384
4300	5.709863499003404	8521.913335007393	29.071522043768432	0.5909329051499157
4400	5.828673749005247	8412.514298906917	29.048780541918717	0.5902712098233494
4500	5.945136999005626	8533.32923247983	28.997006092875356	0.587198941290399
4600	6.063458083004662	8490.035788505476	29.02333320887007	0.5879167189491902
4700	6.181749125003989	8439.41576988206	29.049740395228106	0.589075091119697
4800	6.299977917002252	8537.979075653879	29.011184919417445	0.5884603341473775
4900	6.421561167000618	8423.162964216797	29.048957021964664	0.590213126307587
5000	6.546900084002118	8449.982460147332	29.04226557449336	0.5899135203732593
5100	6.696679959000903	7677.710761123809	24.77547162822182	0.7316822067189566
5200	6.839622084000439	7619.586899960724	26.828342412932557	0.78089302335303
5300	6.982432417000382	7706.411710702992	23.483806923178662	0.7043670815053158
5400	7.125520666999364	7732.666521786321	22.620856777808278	0.6440904396660247
5500	7.269228334000218	7878.842253407333	20.953424480554848	0.5878424208674432
5600	7.411808666998695	7682.834359622553	23.509292825193135	0.7159935484303545
5700	7.5535537079995265	7763.594156530141	21.426886973398496	0.7336066947022946
5800	7.697169541999756	7793.238641692719	21.889824285279804	0.7725060288699114
5900	7.83971375100009	7765.876976891367	21.91061839411028	0.7482559911120288
6000	7.982494292999036	7649.305320627338	24.958263967290584	0.794567382911344
6100	8.125511377002113	7752.888193631116	23.708071967470833	0.7742140133793282
6200	8.268440586001816	7643.336304468123	27.599787029427883	0.8566108623143331
6300	8.411362586000905	7675.06106228033	26.405289533419275	0.8489730555141957
6400	8.552539169002557	7582.925370772783	28.427111263755638	0.8665284715642672
6500	8.69452387700585	7587.143028262266	26.90428413947278	0.8532134757010693
6600	8.83636562700849	7689.205686036901	24.553410169576043	0.8194201233383606
6700	8.976662169006886	7670.135885574718	24.77775966302247	0.8164724405579613
6800	9.11891075200765	7606.009937683217	28.53270921496041	0.8471210911156501
6900	9.260926043007203	7638.450502795704	27.374155200260684	0.864547148534463
7000	9.403922918008902	7553.007503546097	31.282971302071626	0.8911434827875399
7100	9.546306043008371	7607.484991709332	24.342861927043977	0.8353065551339183
7200	9.697372418009763	7594.918418797318	25.93323867750941	0.8438450003617077
7300	9.848433501010732	7550.972821320205	30.4208211802314	0.8589119532260716
7400	9.98943479301306	7567.944311044524	29.470470190753364	0.8730352588947304
7500	10.130139210014022	7643.145516053878	28.420568211272833	0.8618460805951674
7600	10.2726184600142	7571.008154947889	34.34414477914387	0.8783484556917667
7700	10.412702085013734	7577.9981159824165	31.42021429444248	0.8550306169831859
7800	10.554033585012803	7586.993852166809	28.70627512300696	0.8346146284296364
7900	10.703239835012937	7785.775628430705	21.407920572992232	0.7958845892697302
8000	10.843241668011615	7755.385695836887	26.792612115051103	0.8432793418211301
8100	10.986123001013766	7715.8193356034635	24.497771954827428	0.8414527437108628
8200	11.12847708501431	7596.39105279539	27.243664319113417	0.8519512491249401
8300	11.270947876011633	7583.995670299899	28.37126253919188	0.8620621211552932
8400	11.410693501009519	7650.245386955178	26.254300763142865	0.8224898119888756
8500	11.552815751008893	7616.6336546267685	28.542003367878806	0.868772884363042
8600	11.694134293007664	7590.029407082717	28.620537872496786	0.8494105145892671
8700	11.833761752008286	7545.012745035778	28.348750269266304	0.8564511271560822
8800	11.956840627008205	8223.232411517887	28.946433287970137	0.5356090198402483
8900	12.073922543011577	8311.10879232749	29.063427184417534	0.5221408784772622
9000	12.19004000201312	8416.940353916316	29.052107341411784	0.5200824193748534
9100	12.30614171101115	8417.589357079287	29.039827247304927	0.5208602120752459
9200	12.42525821100935	8465.417836561828	29.058823976299042	0.5226241343891268
9300	12.545703127008892	8410.812689948674	29.08647464816648	0.5235454524990651
9400	12.66377466900667	8394.776775015041	29.042820446426397	0.5209604255379142
9500	12.786152669006697	8420.404864868302	29.067653624786082	0.521782115151297
9600	12.91252491900741	8377.836459490893	29.042613172000745	0.5217534515855219
9700	13.033775877007429	8342.600323060075	29.023170439484115	0.5204761950372044
9800	13.15147329400861	8358.01474721135	29.02641480676396	0.5211963948491668
9900	13.26870991900796	8439.20562690654	29.047705761381387	0.521986185794193
10000	13.385348461008107	8474.889292400236	29.000981050816634	0.5201943107555316


==> img/shepplogan256x256_pdps_known_dualscaling_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, seed = 314159, predictor = PredictPDPS.OpticalFlow.DualScaling(50, 1.0e-12), save_prefix = "img/shepplogan256x256_pdps_known_dualscaling_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	0.08428441700016265	555065.3694552014	-0.14084228519593223	0.0043650677663606115
2	0.15396679200057406	475010.39413886145	0.3484097236781648	0.006507373691462542
3	0.16783254200163356	430486.68307296635	0.7061204689565704	0.008636958517184587
4	0.19587658300224575	388506.98732493544	1.0362673926383543	0.010767370499687455
5	0.2096533330022794	367624.1782256988	1.2651710430955145	0.012732346707216603
6	0.23726950000127545	327893.1835928818	1.5510213101184536	0.013761799467672392
7	0.25102508300187765	291469.0676103989	1.8569934222917095	0.016534236670933518
8	0.27861729100186494	256477.1751800748	2.1516853805020695	0.01902292929994044
9	0.2923273330015945	211400.81385708463	2.5237322824509745	0.0211031105002404
10	0.3238015830029326	172572.123022146	2.850275644989653	0.024189396823427224
11	0.33761354200396454	132584.5400449898	3.204962461453466	0.026965356396165555
12	0.36530120900351903	96594.22198164705	3.5428369898539365	0.03097910133268966
13	0.37966145900281845	60927.07076215474	3.892061661665087	0.03495009457247757
14	0.4072446670033969	25853.649262441537	4.245529141745411	0.03974787477374355
15	0.4208794590031175	4972.805085347138	4.530762527212236	0.041085856539537474
16	0.4490628760031541	-22534.457592908533	4.8694498454248585	0.04474684916273902
17	0.46277254200322204	-32622.113201099743	5.061668994864963	0.047267078335865034
18	0.490391917004672	-85662.11171575867	5.620699220534327	0.053117622594871225
19	0.5040493750057067	-116251.30590397732	6.010450458500985	0.058501397748586245
20	0.5317137080055545	-146845.2347565262	6.4080333611673925	0.06460623504095346
30	0.785427458004051	-371207.81184542534	10.574906711681502	0.3123992595532929
40	0.9981583330045396	-458400.3922309941	14.220865056330233	0.5205912252804872
50	1.2072852910041547	-484306.20031002344	16.236229623245606	0.6163475345401108
60	1.413066916004027	-488594.09637530585	17.06700075247219	0.6813599811264306
70	1.6190575410037127	-488967.90887271595	17.490621612449775	0.7099364751674603
80	1.8264470410031208	-490025.2099728187	17.8260195594442	0.7374916789656503
90	2.033021416002157	-489942.0322049248	18.0758933668394	0.7525961432542154
100	2.240132666001955	-490483.45034088497	18.282299472085057	0.7645775207885033
110	2.460410125002454	-489717.696542933	18.077080377539204	0.7604765889345837
120	2.6720327500024723	-491065.8377008605	18.2815841358692	0.7682435234402232
130	2.879963375002262	-490810.4923821181	17.541359686239673	0.7430264418760999
140	3.0871574170014355	-490590.6029036351	16.809978311643874	0.7079941937363342
150	3.29321825000261	-490305.86501301406	17.857635587405227	0.7607996332035571
160	3.501384875002259	-490346.28181877104	17.109739027639165	0.7471259895065402
170	3.7070725000030507	-490372.95976203895	18.38552764635764	0.7729222178334765
180	3.9176820840039	-491148.6045008241	17.953907896324388	0.769237103479917
190	4.133223126003941	-490991.6472706323	17.81323798809012	0.7668386944173375
200	4.34142987600535	-491085.53875162796	17.826281751524398	0.7633722195598395
300	6.406472584005314	-490724.88047362206	18.340403925275126	0.7790678716592019
400	8.475400084003923	-490353.53809360694	18.422078975381538	0.7843570384973452
500	10.539432292003767	-490519.4474628787	18.231693552123268	0.7819451074645434
600	12.60492383300334	-491024.89173630654	18.792973067676606	0.8027088117969624
700	14.668085333003546	-490540.251095261	18.72334827091962	0.7991091823100369
800	16.723177458003192	-490445.83042771195	18.456490129955707	0.7932272956470128
900	18.806260374003614	-490593.3770876632	18.73216794315234	0.8005974959102611
1000	20.855853374005164	-491439.51784199587	17.963936784786448	0.7749388104465658
1100	22.929933915005677	-491963.2218814721	20.535349663327843	0.8589437106298461
1200	24.998248956004318	-491731.54761029844	21.413542813126973	0.8845597582461264
1300	27.049302497003737	-492213.07380883314	21.93515057755727	0.8976410784096472
1400	29.131900414002303	-492150.2621986174	22.29038600039308	0.9049315267312982
1500	31.197265330001756	-492106.05664885184	22.560926777476777	0.9105272807065765
1600	33.2679364550022	-492049.3753122849	22.76789348168421	0.9151687811391669
1700	35.33146912200209	-492012.7616571448	22.940070382438517	0.9181100514904522
1800	37.389400372001546	-492130.407063387	23.076317006012374	0.9203643195131708
1900	39.471282705000704	-492159.885512866	23.198094269706758	0.920635837054725
2000	41.54891570500149	-492247.142971145	23.295467720294653	0.9233929021889367
2100	43.65227908000088	-490931.4846712005	18.642295596010236	0.7953041014775689
2200	45.72445291400072	-490980.3073562354	18.104659278083528	0.7574684921524725
2300	47.78447970600064	-490009.75283760094	18.23508695828923	0.7773949923914922
2400	49.87043020599958	-490480.20980695746	18.44142373199858	0.7946800201922609
2500	51.93759595600022	-491327.46588081657	17.897674244556892	0.7762348257035435
2600	54.00421883099989	-490287.72806831053	18.698976872567666	0.8008546945978219
2700	56.07243670599928	-490160.15817985404	18.48830064490398	0.7915207962509483
2800	58.12634037299904	-491495.2099268489	18.859073748092527	0.8042494474741712
2900	60.198446122998575	-491199.99136314256	18.478667571846543	0.7979134930327119
3000	62.257134872997995	-490763.901038589	18.68679230002218	0.7940388220145291
3100	64.32447912299722	-488945.940197847	17.29327266717236	0.7511578574519437
3200	66.38763212299637	-489578.4217111906	16.18022509897049	0.6928097043959466
3300	68.44084908099649	-490525.35037462704	18.28990895057214	0.7828168852652596
3400	70.52011508099713	-490344.23540950246	18.273019184271355	0.7730309812137282
3500	72.58425374799663	-491816.92294723954	18.020951514306134	0.7759264616560428
3600	74.6524985809956	-492039.84395611513	20.40324563891847	0.8554410102405579
3700	76.7192237889958	-492278.0308912802	21.296633780974503	0.8801394847668638
3800	78.77268728899617	-492184.34636170417	21.83079600209553	0.8939039102111412
3900	80.87546578899492	-492379.3873344873	22.208466428731512	0.9021105360334418
4000	82.93961174799551	-492039.0136468596	22.490927920796974	0.9083743438053378


==> img/shepplogan256x256_pdps_known_greedy_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, save_prefix = "img/shepplogan256x256_pdps_known_greedy_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	1.237499964190647e-5	555065.3694552014	-0.14084228519593223	0.0043650677663606115
2	0.02788204199896427	474891.19632386917	0.3514754845793998	0.006551185554653742
3	0.04282812499877764	430373.6314746026	0.7097138668551852	0.008718224552599949
4	0.0719782079977449	388372.34090151003	1.0400235141222192	0.010934956675948121
5	0.08648083299704012	367432.1780949166	1.2686888156012173	0.012989107927719377
6	0.1155347499952768	327713.5360936776	1.5550100456801486	0.014078611499647658
7	0.13015454199558008	291362.30849326827	1.8610128059019835	0.016959418431432016
8	0.15909374999682768	256373.77777252853	2.1557698019702474	0.0196011985011565
9	0.17361858399453922	211153.894560085	2.5279576713683376	0.021878870838578666
10	0.20190525099314982	172413.70019592124	2.854588336406088	0.025134432625679378
11	0.2156975009929738	132398.33758689236	3.209603793073051	0.028147152139729816
12	0.24363037599323434	96403.51671744708	3.5477123049759998	0.03233969024167842
13	0.2581667509948602	60722.3308838557	3.897222474033473	0.03656690542892406
14	0.28564908499538433	25713.146352351076	4.250740769521778	0.04156278094709714
15	0.2992559599952074	4792.379503330058	4.536293042444753	0.04319086423133994
16	0.3276596689938742	-22734.10101371928	4.875195027709789	0.04707223250693493
17	0.3412560439937806	-32801.643307729406	5.067655140919602	0.04985755862925337
18	0.36877654399359017	-85789.37731873915	5.6271533100797475	0.05616635021648545
19	0.3828981269944052	-116343.05092886553	6.017183714791781	0.0616739702137899
20	0.41053162699608947	-146891.50237821124	6.415397084190339	0.0679249399196287
30	0.6193314189949888	-371228.5123068837	10.58869072599303	0.32305876557550195
40	0.826323377994413	-458409.8067419061	14.244411955939217	0.5334437955722762
50	1.034369960994809	-484322.26528415177	16.258724281383405	0.6324525004811801
60	1.2415570449957158	-488588.74849421956	17.08021543285513	0.6934144966713284
70	1.4511308369983453	-488953.50118360453	17.493008172844377	0.7182064175346098
80	1.6622637949985801	-489998.78786716127	17.808966741850195	0.7430850605521656
90	1.8718172539993247	-489912.20018436416	18.04731929557922	0.7563809783927185
100	2.083668253999349	-490452.79555295483	18.241905216297575	0.7668685181093688
110	2.2820043370011263	-489690.725218726	18.039543542584163	0.7617956827566918
120	2.4914977950029424	-491033.09768811235	18.228300663202823	0.7685112840484035
130	2.7012100860010833	-490788.28783169587	17.49780808819902	0.7427869634517681
140	2.912113169000804	-490602.7745634173	16.81733353517076	0.7087720490679863
150	3.1227699190021667	-490285.77527334687	17.816034445348034	0.7598021383304923
160	3.332242878004763	-490338.07951963105	17.099684482861267	0.7464683801741547
170	3.5426004200053285	-490334.06155609223	18.31312934416204	0.7707938284967925
180	3.753659129008156	-491102.7492472966	17.877030431850706	0.7663068403664957
190	3.9631522960080474	-490960.1799581101	17.756432184966346	0.7642435283775744
200	4.172920587010594	-491046.1188202338	17.767916848065656	0.7605564369828155
300	6.260930171010841	-490691.8144499674	18.26633942537663	0.7755973254281964
400	8.364558255008887	-490311.55887242174	18.324898559074082	0.780072579631373
500	10.440710464008589	-490488.3200397228	18.153144577765843	0.7782247580344132
600	12.512245964007889	-490979.455067054	18.683690300912183	0.7982444238451023
700	14.594098922007106	-490501.04223019176	18.624836824113917	0.795163759360974
800	16.666124339004455	-490417.0844147256	18.37969215593717	0.7897360980512402
900	18.739715672003513	-490557.02898237493	18.646708297135678	0.7966970244705871
1000	20.81424779700319	-491409.9728660389	17.893524807848273	0.7715755415183656
1100	22.900291380003182	-491956.38228624384	20.480458765065762	0.8572066348369913
1200	24.97553550500379	-491729.2726584377	21.369185450392383	0.8836367686446902
1300	27.04851654700542	-492211.978163764	21.898131877578464	0.8970489934575021
1400	29.124439422004798	-492149.7329938851	22.258479893699565	0.9044609978928089
1500	31.247074797003734	-492105.61420011614	22.532862620449265	0.9100905720611416
1600	33.3253216300036	-492049.0753860268	22.743074278882727	0.9147928277053179
1700	35.405431297003815	-492012.5396325268	22.918406467062823	0.9177676837502938
1800	37.48167604700575	-492130.25867208734	23.057261335446427	0.9200425616302117
1900	39.5640112970068	-492159.79624420597	23.181278290230978	0.9203560819066205
2000	41.646957131004456	-492247.0411517456	23.28115130955416	0.9231420558487631
2100	43.73088208900663	-490906.60184692603	18.55996651418526	0.791719231594417
2200	45.823421214008704	-490947.96772133565	18.03838939056749	0.7539619005191528
2300	47.901449922010215	-489980.6707441346	18.169543751020296	0.7741742007835171
2400	49.98091579701213	-490450.68619798194	18.374331222982484	0.7913679475447442
2500	52.069904797011986	-491288.105430665	17.840263935917218	0.7726723097990952
2600	54.21222050601136	-490241.7242054839	18.59537264243765	0.7960059124601908
2700	56.323071548013104	-490121.85470926174	18.398595177143328	0.7875458536747963
2800	58.40564379801435	-491448.4165483324	18.751616691741898	0.7997480326510927
2900	60.48892484001408	-491156.9900889855	18.393493507602106	0.7938472813606143
3000	62.572368257013295	-490729.7491567667	18.59807860506367	0.7903291659404788
3100	64.66797100701297	-488938.0889434995	17.26127647140576	0.7489245128675193
3200	66.74991238201255	-489590.30888066016	16.18885598068546	0.6924862657432028
3300	68.83994775701285	-490492.49488856806	18.206718184827537	0.7789403129748165
3400	70.93361742301204	-490304.2644046037	18.182306140971054	0.7690713593698076
3500	73.01739150701178	-491787.30746336683	17.982103558829984	0.7731212983173219
3600	75.10905471500882	-492034.1109623586	20.35341593687228	0.8535174405782253
3700	77.20284409001033	-492276.2088013921	21.2570862664813	0.8790561286338329
3800	79.29807696501302	-492183.41661863093	21.797277300071492	0.8931501147343087
3900	81.42040363201522	-492378.7839797117	22.17961348347044	0.9015956691867424
4000	83.53150525701494	-492038.64646695106	22.466024524266178	0.9079743153405468


==> img/shepplogan256x256_pdps_known_noprediction_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, save_prefix = "img/shepplogan256x256_pdps_known_noprediction_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	1.0374998964834958e-5	555065.3694552014	-0.14084228519593223	0.0043650677663606115
2	0.027050541997596156	514490.81733616383	0.09666425019772368	0.003923919551383298
3	0.04023833399696741	474703.43064738857	0.35344363448336963	0.004532395470308304
4	0.06689825099601876	434536.00243869144	0.607925995341475	0.004026193345292084
5	0.0794995009964623	395984.73774672375	0.7901862751102607	-7.048777865846826e-5
6	0.10604520899869385	356258.7308018971	1.0470317259076778	0.0009192598500205323
7	0.11865016699812259	318685.93455901445	1.310267340753618	-0.00032746665585410117
8	0.14538187599828234	280424.82957702153	1.571550195624314	1.573786118185883e-5
9	0.15798266799902194	242427.70476591797	1.882713595536656	-0.0009075666494017901
10	0.18453175099784858	203595.68987353967	2.167683040161274	0.0006713718290156492
11	0.1971547510001983	166223.36061875653	2.4932164144924647	0.0009340369343423302
12	0.22458000100232312	129526.59448906821	2.7899542317161607	0.0012165597263238202
13	0.2371465430042008	93593.51719977375	3.1042367520487306	0.0013585347228449725
14	0.26368829300554353	59138.50898965472	3.3930766651819155	0.0017429480953941217
15	0.27629387600609334	24398.305349904473	3.76716534793817	0.00619806733821654
16	0.3028370430074574	-7510.767850850259	4.055405702043623	0.003341032347912261
17	0.31548812600885867	-35902.73134302109	4.197519877166695	0.002347054610895409
18	0.3421201670098526	-70433.22820937866	4.735980720311865	0.007932762388245855
19	0.35529279201000463	-100087.6217753675	5.058260020822669	0.007992047523198277
20	0.38253620901014074	-128728.35894315834	5.3842214407701325	0.008502270937484001
30	0.5784162500094681	-338895.8804722583	8.35819995945127	0.06399088416538486
40	0.7738868750093388	-442256.33673854335	11.35698169148339	0.204840316109146
50	0.9706462080102938	-473156.6487971693	12.655259627178708	0.30234519014824235
60	1.1731972500092525	-482090.4955448662	13.8728112601667	0.34564405113967034
70	1.4018122920097085	-480461.63270783337	13.738790816859565	0.35947416607174776
80	1.6251381260117341	-480850.1615884848	13.85409077541761	0.3421637337235435
90	1.8567856260124245	-484951.4737813721	14.88161641309178	0.39577619476838044
100	2.078755959009868	-485871.81553594704	15.122150403524001	0.4269683905514785
110	2.276572542006761	-476896.51431358565	13.952709759591713	0.31710974562075733
120	2.478791417004686	-480996.5078379677	14.40205205331631	0.3396106925010262
130	2.6754454170040844	-478732.6491427293	14.215115342902937	0.3387602136589322
140	2.871465917003661	-479995.05633607967	14.450604167040304	0.3034726264702778
150	3.0682615010009613	-484595.7858882681	15.211411691571284	0.41425490555720135
160	3.265157251000346	-484421.0110399314	15.039914707090576	0.4064082111007672
170	3.460856708999927	-483066.1541464731	15.188042636916421	0.4464021235898613
180	3.6583786669980327	-485493.83773827436	15.37707685638129	0.4473985893234184
190	3.8533009579987265	-483522.71365540265	15.210137189408751	0.47149165976242613
200	4.047940832999302	-486800.6519917775	15.689823386694089	0.5051928136136562
300	6.008319915999891	-488828.7449882866	16.676601159298688	0.6717199486843386
400	7.956462081998325	-485961.2501932976	16.11926862488135	0.6248521611461143
500	9.915482331998646	-481925.78905340325	15.071187391769012	0.5639504759893753
600	11.859742248998373	-487705.8548919039	16.13131019979983	0.6206330197977935
700	13.813961957999709	-486259.9171664596	15.98275134086956	0.6285311450804089
800	15.78611491600168	-480720.21966871846	14.921299561208595	0.5221107284227953
900	17.736488833001204	-485623.00056222023	15.802298538208587	0.6205454042704731
1000	19.686052875000314	-488693.60292348824	16.158772305838866	0.6554183677169927
1100	21.633849500001816	-491768.99827602226	19.4129302248771	0.8178942914086575
1200	23.591255792001903	-491683.44839942054	20.595234368259984	0.8586590616168389
1300	25.542153166999924	-492187.03027902765	21.28676958545626	0.8784390217273754
1400	27.481352749997313	-492132.1857004351	21.775009979546525	0.8902855660328012
1500	29.42765891599629	-492092.79393782694	22.158039990644376	0.8996380873622958
1600	31.38663304099464	-492040.33162274305	22.457569956582006	0.9069143488048546
1700	33.33992329099419	-492005.76030216133	22.706549230262873	0.9112730704147225
1800	35.300406831993314	-492125.7619941465	22.90602156144665	0.9146589942917088
1900	37.24187483199421	-492156.19592734886	23.077677181453723	0.9157439678836099
2000	39.19541008199303	-492244.259437855	23.215306849963213	0.9191918791901104
2100	41.137709664992144	-484923.2694347426	15.051756311654822	0.5431117958211751
2200	43.085415581990674	-488293.54556641536	16.198226020252775	0.6098938652377527
2300	45.02629212398824	-486307.4616203586	15.803271840506463	0.588952853850216
2400	46.96327674898566	-485817.2322983317	15.802056372232068	0.5785882540668922
2500	48.91881120698599	-487515.51012355654	15.871221478521274	0.6451662592034062
2600	50.86907574898578	-482208.40224448463	15.023064566299755	0.5364679634231817
2700	52.82945391598696	-485403.8119646858	16.28058222907262	0.601044121707808
2800	54.770247082986316	-483992.2842983368	15.346673271903104	0.5921338753078618
2900	56.710243332985556	-479690.97760058584	14.686427619630262	0.5184811605026365
3000	58.650924207984644	-480262.98314817034	14.679297901460851	0.5399481578060068
3100	60.6042596249863	-486877.9351169681	16.106374797068447	0.6275820350687744
3200	62.56422087498868	-489533.2265277033	16.10521482317243	0.6291746717418502
3300	64.54473554098877	-487189.46616906114	16.00282308906848	0.6151645027659668
3400	66.53436937398874	-477300.6853226421	14.5060549500447	0.47830433591847776
3500	68.49773599898981	-489051.2790627355	16.044120867283237	0.6353959075229145
3600	70.46103337398745	-491860.8078090167	19.184045515055804	0.8096001753817466
3700	72.44374191498719	-492231.9041839675	20.393314583758844	0.8531283123560964
3800	74.39195270698838	-492158.9758096389	21.10474087061899	0.8735092024791573
3900	76.34105149898824	-492361.91594847303	21.605985929013457	0.8864151079486009
4000	78.34161024899004	-492026.87014058273	21.98944416386817	0.8966136593970548


==> img/shepplogan256x256_pdps_known_primalonly_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, save_prefix = "img/shepplogan256x256_pdps_known_primalonly_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	3.441700027906336e-5	555065.3694552014	-0.14084228519593223	0.0043650677663606115
2	0.02793220900275628	474863.9089308414	0.3484433342915464	0.006509128935536101
3	0.041098667003097944	430435.76702260715	0.7062984971064421	0.008646661978068581
4	0.0682462500044494	388467.2347635096	1.03683954360436	0.010791193053411105
5	0.0812791670068691	367607.9118520465	1.265810675609242	0.012786536984815185
6	0.1083196250074252	327880.0162497635	1.552310855937601	0.013860821650764268
7	0.12131075000797864	291389.70014672476	1.8583852565884798	0.01669069250714512
8	0.15018470800714567	256436.96102696302	2.1530249246354396	0.019210245514833288
9	0.16314420800699736	211335.60411899755	2.5250595667402758	0.021349220194009942
10	0.19074995800838224	172524.4790934494	2.8519056456605645	0.02454853064656965
11	0.20370137400823296	132541.8736345454	3.2065679409164973	0.027385114504074506
12	0.23058679100722657	96550.52759572348	3.5446297845820296	0.03150391534071405
13	0.24357954100560164	60917.30262006993	3.893855727884301	0.03553933450831779
14	0.2706018330027291	25863.713774823842	4.247519838498751	0.04046490864315791
15	0.2836400410014903	4998.857877183957	4.532586254456897	0.041805320440895924
16	0.31067433199859806	-22506.22192864546	4.871234633721912	0.0454346073854762
17	0.3238200399973721	-32596.917541737916	5.063418753359751	0.04796155112101915
18	0.3508118319987261	-85618.91072200707	5.622777227975776	0.053788368591576166
19	0.3638278319995152	-116176.13320492425	6.012614236259168	0.059221989088364006
20	0.3914599569980055	-146771.38533773087	6.410556895409783	0.06543008045810589
30	0.5920009149958787	-371092.5919632166	10.580402080071583	0.3174943966346254
40	0.7913074149946624	-458371.67719024204	14.232950635709742	0.5280874438201542
50	0.9898224559947266	-484304.34884796967	16.247426384995876	0.6261511660130512
60	1.1897547059961653	-488583.499137894	17.071816382552573	0.6877867063427923
70	1.3900694149961055	-488947.0433926987	17.490994196643353	0.7134560488661678
80	1.5890710819949163	-489996.39815983636	17.816298262119755	0.7392294148504661
90	1.7875262899979134	-489910.8875020587	18.059379833028142	0.7536684916440572
100	1.988875831997575	-490454.06294224545	18.263930784131	0.7649745105963796
110	2.1755845819971	-489691.91052948893	18.053527111085682	0.7603042942263349
120	2.3753597489994718	-491036.9168434249	18.255368502489812	0.7676835192716923
130	2.5754037069964397	-490794.4162941261	17.52399292866068	0.7424295580489
140	2.775366956997459	-490598.0063439201	16.811069324667493	0.7083004964547288
150	2.9760156239972275	-490292.1067262819	17.840112537955676	0.759624010310686
160	3.1751112489982916	-490334.34633572045	17.096483833100837	0.7457938946325755
170	3.3740277489996515	-490343.9656925219	18.343476739205407	0.7710046421971208
180	3.573841582001478	-491108.8775574882	17.904992452925907	0.7667432677288474
190	3.7741063729990856	-490968.65496629186	17.78371270735991	0.764662225909928
200	3.9729072480004106	-491053.6443411314	17.788468045724507	0.7607026613463681
300	5.956320913999662	-490697.7976172552	18.29206242528988	0.7754376585340701
400	7.938513454999338	-490316.7884396207	18.3542220140388	0.7802234902931697
500	9.920143621002353	-490486.6227987823	18.168816195623116	0.7778630846738936
600	11.905318079003337	-490983.5397335486	18.721288192843634	0.79848640582234
700	13.894564495003578	-490507.3858618918	18.664789592532767	0.7953580410218781
800	15.887914370003273	-490420.5601087332	18.403669483496017	0.7895363238437437
900	17.922069411000848	-490560.57068868156	18.673617204534597	0.7969160925850465
1000	19.90895870299937	-491414.64516713744	17.92363862294448	0.771491290231541
1100	21.905711577997863	-491960.4593906807	20.502103005851247	0.8573260081526977
1200	23.93177466099587	-491730.6183855247	21.385241446191664	0.8836654714743817
1300	25.924966702994425	-492212.59838162176	21.91133531328918	0.8970705507774825
1400	27.917868577991612	-492150.07433110295	22.269704618816846	0.9044847154598792
1500	29.9049209949917	-492105.8468735684	22.542632960450824	0.9101076474595802
1600	31.882921160991827	-492049.210563043	22.75148198803572	0.9148062921666171
1700	33.857362493992696	-492012.66593070235	22.925690624344	0.9177725208816453
1800	35.89703045199349	-492130.33508397563	23.06352417920635	0.9200373682307876
1900	37.878557117994205	-492159.8686040984	23.18678617377808	0.9203549984390765
2000	39.865393158994266	-492247.0800134522	23.286084367431034	0.9231446704416975
2100	41.84812161699665	-490902.980531604	18.576317140515307	0.7913631791999586
2200	43.835120741994615	-490953.3568098213	18.060674262533173	0.7539896362397617
2300	45.81952599199576	-489984.7154564115	18.189969099993274	0.7742937761404186
2400	47.804968033997284	-490454.97145961056	18.399997684054984	0.7915306030842867
2500	49.80164528399837	-491294.7115432407	17.864095286944885	0.7728438062160287
2600	51.792556158998195	-490248.7073423643	18.629137551245552	0.7961454202934253
2700	53.79114761699748	-490126.01013851055	18.43117974746381	0.7876787224970181
2800	55.784735574994556	-491455.2530951348	18.791056555852187	0.7999026010176828
2900	57.79217911699379	-491163.1593746788	18.423668794657317	0.7940731718608245
3000	59.77930349199596	-490731.44291845243	18.626267096125606	0.7907066268836749
3100	61.79025015899606	-488932.10406976874	17.25841002967187	0.7484620832211573
3200	63.82249557499381	-489584.01452647935	16.190665538606183	0.69229780665843
3300	65.92086640899288	-490492.17574253964	18.22964703565649	0.7789283056804032
3400	67.90547353399234	-490312.0410004224	18.21884689862017	0.7696029259370547
3500	69.89572928399139	-491790.3695210796	17.99992182280852	0.7732288173864479
3600	71.88141320099021	-492036.8438098062	20.37674782032486	0.853867880384106
3700	73.86198024298938	-492277.1227490975	21.276456066553997	0.8793307807437556
3800	75.84666157598986	-492183.92853606923	21.814120811756066	0.8933748549148958
3900	77.84921657598898	-492379.15812138194	22.194513858258492	0.9017919443466003
4000	79.8542520759911	-492038.8675271076	22.47933069936348	0.9081500295515305


==> img/shepplogan256x256_pdps_known_proximal_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, phantom_ρ = 100, save_prefix = "img/shepplogan256x256_pdps_known_proximal_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	1.2041000445606187e-5	555065.3694552014	-0.14084228519593223	0.0043650677663606115
2	0.02862337400074466	474970.3437139637	0.35053473039889416	0.006534470318647827
3	0.04357620800146833	430429.9154724608	0.7088494711375373	0.00870187459343493
4	0.07212095800423413	388427.90339186153	1.039230812993642	0.010885920733389579
5	0.08671458300523227	367456.96186420147	1.2682837090358448	0.012928973762858977
6	0.11558250000598491	327729.92676501255	1.554625661759931	0.014013650033132204
7	0.1303208750068734	291337.7449634949	1.8606080095097288	0.01687329655125331
8	0.15893937500732136	256368.4416520273	2.1554552472052952	0.01950640479730538
9	0.17342679101057001	211172.50479819355	2.52782954658403	0.021776044422213918
10	0.20295216601152788	172408.34043047708	2.854452655905282	0.025021905651950827
11	0.2179441660118755	132422.8566663421	3.2094796634447027	0.02804434812024801
12	0.24671945801310358	96403.45783485929	3.5476375093529717	0.03229311644338981
13	0.2614717490141629	60761.90759357782	3.8971897232363446	0.036567329189226866
14	0.29288995701426757	25730.027583395986	4.250972323673405	0.04164223014810958
15	0.3075088320110808	4829.138444868521	4.536638003170845	0.04329060696245417
16	0.3360577070125146	-22700.247169368093	4.875819020461577	0.04727649228349955
17	0.3507832900104404	-32774.1979324102	5.0683849699371075	0.050110901641305404
18	0.37922679000985227	-85811.4971516507	5.628280865657656	0.05637053811676454
19	0.39426649800952873	-116398.68513900433	6.018655247825599	0.06204442368240385
20	0.4231113730093057	-147000.19017038474	6.416985595565199	0.06843716309193912
30	0.6383483310091833	-371366.5368819769	10.592882921065048	0.32656645752345037
40	0.851535664009134	-458467.62576686096	14.254274393278985	0.5374583530596897
50	1.064855789009016	-484354.80749565276	16.273099985114516	0.639952871845733
60	1.2865695390100882	-488603.95274906786	17.092829343030417	0.7028833575677133
70	1.5029262060124893	-488970.86248882714	17.50592612953531	0.7299277797158891
80	1.7162148310126213	-490013.0269435435	17.819826416355514	0.7551583532883188
90	1.929909664013394	-489923.87280503206	18.055387047303686	0.7677368967137462
100	2.145200039012707	-490458.90161770076	18.246716942949035	0.7773634729839605
110	2.3442077890140354	-489699.371305832	18.043953257571722	0.7714657826969419
120	2.5584386640148296	-491039.3826262102	18.235893979497426	0.7766159865140156
130	2.7731664560160425	-490806.84594766574	17.51906588164659	0.7504567688350833
140	2.9884325400162197	-490619.7380084443	16.82748621919174	0.7161581541194313
150	3.202946081015398	-490296.1385234527	17.826283711661336	0.76422411771169
160	3.4167820810180274	-490355.978229951	17.113084700230807	0.750492466280376
170	3.632389331018203	-490330.90479504113	18.299920437313823	0.7729231877791425
180	3.846405290019902	-491094.50431972207	17.859629742991746	0.7675026564832039
190	4.060051498021494	-490953.5968680007	17.750388644948952	0.7653081233207677
200	4.273637373022211	-491049.85184223444	17.761012915832936	0.761647870933226
300	6.3975365810219955	-490676.28895162744	18.244189842434956	0.774416605670075
400	8.528273581021494	-490293.09120703954	18.296983760325855	0.7785010175586647
500	10.674160039023263	-490466.2421707035	18.12590425840211	0.7768463588051175
600	12.81019553902297	-490960.6203010996	18.65777423872097	0.7961999396993736
700	14.954162998023094	-490480.4287449313	18.597071449109478	0.7929591782359426
800	17.07719153902508	-490397.0319576217	18.357350824603856	0.788271069129387
900	19.205666539026424	-490538.2751851955	18.6211420952804	0.7950731127364657
1000	21.32790120602658	-491403.96557651047	17.891780191972092	0.7702869871455096
1100	23.446267373026785	-491956.0540890121	20.47156491762273	0.8568273929700945
1200	25.558039498027938	-491729.1661512773	21.365723800151095	0.8833340839858013
1300	27.671499165029672	-492212.0907748652	21.897322926090347	0.8968850019573962
1400	29.782974373028992	-492150.07799646026	22.26028837419051	0.9043931214909234
1500	31.894330373030243	-492105.49425761396	22.536189374806543	0.9101246301584045
1600	34.019641248029075	-492049.5526521634	22.74793615679386	0.9148728679944323
1700	36.14685220602769	-492012.45227360865	22.923557587106735	0.917866388823702
1800	38.25713733103112	-492130.88625115727	23.062662294620843	0.9201403293953068
1900	40.37498466403122	-492160.2875147813	23.186767834513237	0.9204678177198024
2000	42.48952541402832	-492247.75707985106	23.28646610755441	0.923266399209957
2100	44.609114914030215	-490886.93217203824	18.53806416811388	0.7905208739201398
2200	46.730418580031255	-490940.4505576857	18.017743964529252	0.7538418747680329
2300	48.8625558720305	-489974.4425324635	18.153838805838372	0.7732516843825015
2400	50.99436762203186	-490430.9747842018	18.349125656175346	0.789335242935434
2500	53.1144944550324	-491285.3889206076	17.827386615713255	0.7710608896394409
2600	55.235577914034366	-490225.24196016113	18.571350246937335	0.7946035416822518
2700	57.35461308103186	-490101.31622361334	18.374119441262646	0.7854979552867316
2800	59.47699053903125	-491431.234024426	18.721185913154223	0.798113053447193
2900	61.59596545502791	-491146.19587314286	18.374248879903558	0.7925508189856276
3000	63.7240078300274	-490710.3379625774	18.570985456485335	0.7895258608099638
3100	65.84998116302813	-488939.2337568433	17.262785564931445	0.7480403748406874
3200	67.97407357902557	-489597.304151568	16.194202995108245	0.6913521235302531
3300	70.10387703702872	-490471.26136905496	18.179957413043194	0.7777537251380653
3400	72.22617582902967	-490298.81222937274	18.168393454703985	0.768608462864746
3500	74.35508195402872	-491782.30770820944	17.965463933740367	0.7725141222739758
3600	76.47861170402757	-492032.9107467436	20.34416441607619	0.8537066899007352
3700	78.59715687102653	-492276.54657043016	21.25231190996398	0.879171399619673
3800	80.72077041302691	-492183.67646734725	21.793524140795878	0.893320159000765
3900	82.8429190380266	-492378.57643555896	22.17841285729986	0.9017299661157108
4000	84.96797349602639	-492038.6668922576	22.465407956228802	0.9080988096655918


==> img/shepplogan256x256_pdps_known_rotation_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, save_prefix = "img/shepplogan256x256_pdps_known_rotation_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	1.208300091093406e-5	555065.3694552014	-0.14084228519593223	0.0043650677663606115
2	0.028325250001216773	475024.8355331612	0.34832674266795705	0.00651055318661005
3	0.042367250000097556	430394.88283249346	0.7061384742026443	0.008649423723512876
4	0.07059375000244472	388436.8338379625	1.0365604423442103	0.010792744946227787
5	0.08455570900332532	367552.49953763746	1.2654762703565672	0.012769776469472631
6	0.11243645900322008	327814.1111853215	1.5519361091237678	0.01383951085141067
7	0.12633908400312066	291357.1273544493	1.8577896743924218	0.016639285854495887
8	0.15438087500297115	256381.34543382417	2.152468833182031	0.019163692857922347
9	0.1683909580024192	211296.34724755748	2.5246682691963067	0.021292985972325686
10	0.1965089160039497	172461.76384638998	2.851417231307823	0.02446263425701794
11	0.21045029100423562	132476.12107581034	3.2061277601826483	0.027291385035928165
12	0.23830112500218092	96476.62544956473	3.5440547286059587	0.031356183062159586
13	0.2521959580008115	60829.735249465884	3.8932041476061774	0.0353266762435441
14	0.2812215410012868	25770.281197252294	4.246802547826738	0.040158970602998154
15	0.2951682080019964	4906.4318440299785	4.531801242593321	0.041483021430811215
16	0.3233577079990937	-22577.758730147074	4.87040959725865	0.045108642140434
17	0.3373637910008256	-32664.44101070576	5.062609812138541	0.047592018658861715
18	0.36528016600277624	-85681.45930708492	5.621777374285325	0.053381936767438756
19	0.3797946240010788	-116246.81286699536	6.0114556828881485	0.05864079000637662
20	0.4081025410014263	-146841.18135962432	6.409269908370568	0.06476109779387877
30	0.6180512910032121	-371164.0742807951	10.578694627906364	0.3155704209690526
40	0.8306249570014188	-458409.40654649254	14.230513232529788	0.525989264816815
50	1.0396346650013584	-484317.8562532005	16.244541503127856	0.6235953156308129
60	1.2475561650026066	-488592.20100628765	17.070333351755135	0.6858294875638975
70	1.4565321650043188	-488959.2940322857	17.49163988886791	0.711759291553864
80	1.6665859990025638	-490010.23216090386	17.821936614004162	0.7377834431393031
90	1.8761265410030319	-489925.5696047205	18.06883247142432	0.752269485615629
100	2.0866199570045865	-490469.5592176646	18.275118282313148	0.7639754041840086
110	2.284225873005198	-489703.2384545863	18.06435671826383	0.7594483582914836
120	2.495142373005365	-491052.3676947631	18.268933067669124	0.7672876913558513
130	2.706521623003937	-490803.42892670946	17.53084656651952	0.7419255835710653
140	2.918050040003436	-490597.3751779527	16.81091061749174	0.7076357899075401
150	3.1280692480031576	-490298.8805991095	17.8443194188292	0.7595064324700502
160	3.337839581003209	-490337.84982015385	17.09767898232792	0.7455171308928621
170	3.5472787900034746	-490358.36057442904	18.3623552321627	0.7713519642479796
180	3.7572543320020486	-491129.3510181059	17.928981895311566	0.7674614961097561
190	3.9666773739991186	-490979.61923220835	17.7965413816195	0.7650227653116654
200	4.176637748998473	-491066.67645895487	17.80660851119642	0.7614093773076474
300	6.276298539996787	-490710.6177167726	18.30483832282929	0.7760775528238371
400	8.361127330997988	-490332.04547519237	18.37433707595854	0.7811591092869992
500	10.44520308099527	-490501.00035976013	18.185241802490633	0.7785737881309277
600	12.526648830993508	-491002.0458018734	18.745995258451494	0.7996065631979461
700	14.617774413993175	-490521.2844421385	18.682833750870444	0.7959202255092523
800	16.701623496992397	-490431.00663834624	18.417709544259687	0.790340530168268
900	18.785603830991022	-490578.2214279972	18.695674644507314	0.7981062871399707
1000	20.863963247989886	-491420.996274884	17.9322040661908	0.7720194495066849
1100	22.942949247990327	-491961.7779631603	20.504145168364303	0.8572161984476918
1200	25.041716997991898	-491730.8190331391	21.384131312184252	0.8836084106005337
1300	27.126541247991554	-492212.53764923196	21.9087385048774	0.8969916410076417
1400	29.21245620699119	-492149.9639638594	22.266223873519362	0.9043903147867107
1500	31.29300612398947	-492105.90905310574	22.538533348772663	0.9099958191444832
1600	33.37962020799023	-492049.1948446534	22.74703735765256	0.9146855052045393
1700	35.465494249991025	-492012.6607644057	22.921156325095104	0.9176568111524266
1800	37.55323583299105	-492130.31844976544	23.058999673695947	0.9199294139069074
1900	39.63105149898911	-492159.8707463722	23.182385119229224	0.9202657959367343
2000	41.71298341498914	-492247.0422338943	23.281909627640793	0.9230567266611139
2100	43.790086455988785	-490913.84773845377	18.593686375167493	0.7922036272585058
2200	45.873059705987544	-490964.04754977993	18.076267485423447	0.754693816316407
2300	47.94574991398622	-489994.54930984427	18.203890419518647	0.774637154700742
2400	50.02808945498691	-490469.3222181536	18.415676979600676	0.7921704754647756
2500	52.11111224698834	-491304.50953850296	17.876333579784635	0.7737955052026797
2600	54.192475621988706	-490264.7074199766	18.64954338710881	0.7972643388455343
2700	56.27548549698986	-490143.51940531674	18.452816137621696	0.7886937156216633
2800	58.35698374699132	-491471.10466682795	18.815302640875604	0.801213017133321
2900	60.44331157999113	-491178.0684581627	18.442547438974046	0.7951734109435797
3000	62.524136662988894	-490747.96339808375	18.64610702795053	0.7917968559167545
3100	64.60840887199083	-488936.69291804935	17.263206745048944	0.7487042407425556
3200	66.69202545598819	-489590.51845320343	16.190344530193464	0.6925384758320383
3300	68.77809874698869	-490508.3893145647	18.250555773273817	0.7796875936492046
3400	70.86622345498836	-490328.0632654518	18.238296735762457	0.7705994065530644
3500	72.97355691298799	-491798.98863070755	18.010557212528806	0.7740596808142255
3600	75.06485387098655	-492038.47940480855	20.384862161936887	0.8540537648301968
3700	77.15850282898464	-492277.684058529	21.28160058852103	0.8794562365475667
3800	79.25040149498454	-492184.0646752971	21.818169629970377	0.8935301689250554
3900	81.33697366198248	-492379.334469789	22.197616181536475	0.9018988236822507
4000	83.42217766198155	-492038.91824720276	22.481758276861093	0.9082214937907344


==> img/shepplogan256x256_pdps_known_strictgreedy_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, seed = 314159, predictor = PredictPDPS.OpticalFlow.StrictGreedy(), save_prefix = "img/shepplogan256x256_pdps_known_strictgreedy_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	0.10641966699040495	555065.3694552014	-0.14084228519593223	0.0043650677663606115
2	0.1602897499979008	475000.20277845534	0.34971132094132024	0.0065231926082758365
3	0.18394004199944902	430451.20838130766	0.7079191014091881	0.008678159068980427
4	0.21627537500171456	388453.3608689607	1.0383363686674727	0.010847150369259036
5	0.23470566699688789	367509.5084530459	1.2673594798553678	0.012867030394708507
6	0.2644056669960264	327778.01550121844	1.5536996963635705	0.013945541520907684
7	0.28141808399232104	291375.40116934566	1.8597360773261187	0.016783612291319625
8	0.30980537498544436	256400.10096653985	2.154624624129057	0.019392051607580788
9	0.328472041990608	211221.6681830384	2.5270321384296897	0.021628891631957047
10	0.3583267079811776	172440.29771210134	2.853679481562996	0.024848718555450344
11	0.37685158298700117	132451.96020041255	3.208702737866716	0.027835952131621603
12	0.406519499985734	96435.69547347588	3.5468595575697077	0.032048422047127725
13	0.42342679199646227	60789.090778437996	3.896407929817064	0.036284018463786885
14	0.45166254200739786	25749.187015108528	4.2501796977685675	0.041328893228104825
15	0.47037379200628493	4851.948893389035	4.535796842074588	0.04293478522837358
16	0.5001945420081029	-22673.19314728507	4.874953574717701	0.04689446411234252
17	0.5184412080125185	-32749.87455876464	5.067473710048397	0.04968019738473982
18	0.546557917012251	-85796.27899157134	5.627243211648397	0.055839966077982306
19	0.5634457920095883	-116383.26131467806	6.017550773457293	0.06147935114287235
20	0.5933356260065921	-146986.64239422767	6.415799765011563	0.06785355086091818
30	0.9489079589984613	-371351.19269399234	10.590753033096272	0.3246429165269755
40	1.1762613759929081	-458457.4799185616	14.250139169885292	0.5354910436970253
50	1.3961365010036388	-484345.5542604343	16.267808750713396	0.6371835416530554
60	1.6182013759971596	-488598.96627579845	17.08875508993125	0.7006378666438813
70	1.8425664179958403	-488966.5362530865	17.50284134341962	0.7279486421637322
80	2.06567841800279	-490009.0967583982	17.817552420621283	0.7534205315343665
90	2.2910885010060156	-489919.874568295	18.053627315066635	0.7660972354810716
100	2.514091584016569	-490455.64392009284	18.245566859824635	0.7760233592277987
110	2.7474448760185624	-489695.5610539988	18.043463343193146	0.7701968592641503
120	2.973835668017273	-491036.76047716016	18.23617005855116	0.775726816920326
130	3.1977340430166805	-490805.2154206263	17.5204815636782	0.7497473342859058
140	3.5203792520187562	-490617.1269371681	16.826619239100626	0.7157212376222093
150	3.7468677520228084	-490293.84061388497	17.826899143948967	0.7638780208225243
160	3.9722821680334164	-490353.54345054366	17.112261216458556	0.7500645861765789
170	4.197419168034685	-490328.300817697	18.300840405717498	0.7726029618344246
180	4.424051085035899	-491093.7044146434	17.861674573892635	0.7672525887172761
190	4.6599068350333255	-490952.40898765693	17.751785702686053	0.7649869187174478
200	4.88677466903755	-491048.60057083727	17.76122637088414	0.7613262593413739
300	7.237883961031912	-490672.2650751375	18.24429236139956	0.773780139868338
400	9.595393795025302	-490289.25384058774	18.29808922711992	0.778142093139391
500	11.948575920017902	-490462.6212842809	18.124956594877332	0.776015829683268
600	14.221895920025418	-490958.16571242426	18.659605992114404	0.7956036943256785
700	16.58015746102319	-490476.26768032584	18.598155871642163	0.7923992996265384
800	18.92932287802978	-490395.1328682818	18.357091395109247	0.7873355621851708
900	21.400425462023122	-490534.95384174766	18.621425090135062	0.7946604624063537
1000	23.757802795022144	-491402.52098842687	17.89244180196198	0.7696591034845643
1100	25.979444170021452	-491956.4456747277	20.471251038611268	0.85611339090254
1200	28.30203642002016	-491730.24669052224	21.36587476911016	0.8817031418681125
1300	30.610529170022346	-492212.408479557	21.896621835190313	0.8944371766662449
1400	32.92861696203181	-492150.5330952612	22.259849231571334	0.9013690636223544
1500	35.1530254620302	-492106.9521818518	22.536559312658795	0.9067423091052769
1600	37.46639887902711	-492050.2302349105	22.749686522521607	0.9110210168065809
1700	39.780549670016626	-492014.5664024608	22.926922831204955	0.9138412032240606
1800	42.07653179501358	-492132.1882984489	23.068472275323927	0.9158604420929064
1900	44.31333162901865	-492161.68587175704	23.194529623199966	0.9160180546429347
2000	46.63334833801491	-492248.30490854377	23.295212742810108	0.9187074704161016
2100	48.99800567200873	-490879.88726775255	18.529258202644492	0.7889057807866784
2200	51.353277504997095	-490934.86711363203	18.01658927184122	0.7529166632896225
2300	53.69742267199035	-489969.1957505161	18.15372591138562	0.7723923437956071
2400	55.96988637998584	-490428.21802481054	18.34878219500108	0.7886667548207205
2500	58.34285733799334	-491283.5969625487	17.827951129414632	0.7705124201122626
2600	60.711970171993016	-490222.14814128133	18.571971590700535	0.7938437458519041
2700	63.170673546992475	-490097.9286086511	18.374664612211657	0.7849519953880547
2800	65.42471867198765	-491428.30742780084	18.722196951580802	0.7974184285693391
2900	67.8182127969776	-491143.7912925735	18.375211821621146	0.7916914373860102
3000	70.2856244629802	-490706.42074011004	18.571336812887026	0.7886495508464888
3100	72.64879408798879	-488935.64375407225	17.26207504715334	0.7474145214688184
3200	75.00911567099683	-489596.39832911664	16.193009893008238	0.691285365157587
3300	77.25152400400839	-490467.1904422662	18.180505869305335	0.7769760935349028
3400	79.63851946301293	-490295.97476725385	18.169279207843168	0.7680163216046405
3500	81.9971072130138	-491779.9633314961	17.965520900537694	0.7719866152333912
3600	84.31592150502547	-492033.8393273474	20.345909655254527	0.8530766117438364
3700	86.54915092201554	-492277.32134933415	21.253440037290197	0.8776309443508675
3800	88.85256267200748	-492184.425655478	21.793925444640756	0.8910949581262411
3900	91.28052233801282	-492380.77251846524	22.177635763646105	0.8989952533162926
4000	93.60129608801799	-492039.9533686815	22.464459223858046	0.904718670476835


==> img/shepplogan256x256_pdps_known_zerodual_25_10000_9000.txt <==
# params = (ρ = 0, verbose_iter = 100, maxiter = 4000, save_results = true, save_images = true, save_images_iters = Set([500, 1800, 2300, 3000, 1300, 3800, 1000, 2800, 300, 4000, 3500, 2000, 2500, 3300, 800, 100, 1500]), pixelwise_displacement = false, dual_flow = true, prox_predict = true, handle_interrupt = true, init = :zero, plot_movement = false, stable_interval = Set([1144, 3634, 1175, 1953, 1546, 1703, 1956, 3601, 1028, 1299, 1438, 1074, 3672, 3705, 3631, 1812, 1199, 1090, 1437, 1662, 1370, 1991, 3930, 3608, 1704, 1663, 1957, 1266, 1646, 1823, 1015, 1373, 3981, 3719, 3646, 3982, 3655, 1168, 3855, 1039, 1085, 3914, 3794, 1050, 1276, 1285, 3540, 3524, 1356, 3762, 1466, 3711, 1036, 3549, 1171, 1739, 1625, 1669, 1058, 1814, 3963, 1102, 1388, 1905, 3765, 3943, 1570, 3651, 1745, 1574, 1864, 1117, 1859, 1338, 1636, 3915, 1861, 3754, 3570, 1896, 3510, 1075, 1342, 3557, 1725, 1873, 1526, 1769, 1185, 1928, 3937, 1922, 1939, 1504, 1052, 1374, 1807, 1724, 3587, 1245, 3791, 3652, 3628, 1138, 1095, 1604, 1848, 1155, 1111, 1916, 1906, 1251, 3938, 1341, 1753, 1278, 1221, 1621, 3731, 1497, 1819, 1845, 3728, 3809, 3677, 3617, 1521, 3713, 1539, 1670, 3803, 1672, 1808, 1661, 3729, 1056, 1610, 1236, 3504, 3571, 3743, 3722, 3507, 1070, 1994, 1548, 1357, 1903, 1580, 1678, 1004, 1091, 1147, 1045, 1255, 1635, 3526, 1001, 3786, 1972, 1274, 1336, 3940, 3792, 1157, 1836, 1073, 1612, 1282, 3835, 1448, 3856, 3757, 3740, 3648, 3815, 1578, 3691, 1304, 2000, 1372, 1849, 3877, 3979, 1475, 1585, 1783, 3859, 1378, 3602, 1719, 3614, 1259, 1528, 3956, 1325, 1287, 1935, 3574, 1019, 1913, 3770, 1354, 1238, 1559, 1249, 1818, 1021, 1519, 3844, 1201, 1313, 3851, 1362, 1326, 3696, 1449, 1054, 3825, 1120, 1908, 3657, 1923, 1302, 1637, 3690, 1232, 1395, 1344, 3965, 1698, 3530, 1208, 1811, 1333, 1941, 3817, 1458, 1865, 3886, 1116, 3931, 3926, 1268, 1732, 3568, 3828, 1714, 1494, 1846, 3702, 3923, 1642, 1398, 3616, 1883, 1079, 1506, 1186, 1582, 3773, 3806, 1043, 1535, 3858, 1872, 1103, 1319, 3972, 1246, 1152, 1409, 1560, 1996, 3903, 1145, 1767, 1680, 1792, 1141, 1009, 1566, 1137, 1360, 1565, 1854, 1588, 1538, 3519, 1315, 1681, 1723, 3681, 3917, 1283, 3509, 1825, 3868, 3870, 3819, 1770, 3593, 1063, 1235, 1614, 1166, 1064, 3641, 1355, 1151, 1169, 3700, 3973, 3986, 4000, 3784, 1452, 1479, 3962, 3508, 1576, 1830, 3644, 1183, 3599, 1842, 1377, 3566, 1046, 1564, 1493, 1180, 3550, 1007, 3837, 1256, 1993, 3850, 1759, 1998, 3922, 3697, 1909, 3609, 1040, 1937, 1728, 3525, 3990, 3759, 1384, 1562, 3658, 3925, 3971, 3649, 1675, 3928, 1600, 3693, 1543, 1172, 1135, 1607, 3737, 3977, 3852, 1966, 1471, 1618, 3680, 1927, 1309, 1529, 1797, 3764, 3909, 1664, 1999, 3801, 1476, 1403, 1041, 1839, 1813, 1595, 1900, 3620, 1442, 1296, 3751, 3505, 1123, 3832, 1743, 1942, 1228, 1381, 3501, 1899, 1901, 3703, 1727, 1177, 1850, 3613, 1393, 1886, 1434, 1469, 3880, 1591, 1673, 1027, 1581, 1002, 1113, 3882, 3686, 1391, 1260, 1109, 1383, 3622, 3576, 1429, 1435, 3556, 1634, 3861, 1676, 1012, 1987, 1730, 1425, 1347, 1620, 1831, 3821, 3905, 1198, 3952, 3625, 1140, 1404, 3955, 1720, 1414, 3901, 1875, 3684, 3933, 1544, 3692, 1394, 1761, 1006, 1748, 3541, 3788, 1207, 3862, 1523, 1067, 3579, 3727, 1284, 1044, 1066, 1488, 1520, 1961, 1016, 1617, 1763, 1706, 1159, 3590, 1337, 1781, 1771, 1766, 3607, 1912, 1483, 3747, 3920, 1252, 1167, 1324, 1793, 1294, 1127, 1192, 1352, 3753, 1944, 3775, 1988, 3744, 1156, 1895, 1921, 1917, 1170, 1631, 3582, 1068, 1701, 1542, 3793, 3569, 1705, 1345, 1597, 1321, 1290, 1666, 1189, 3538, 3633, 1623, 1505, 1744, 1622, 1047, 1834, 3769, 3534, 3707, 1779, 1218, 3584, 3807, 1272, 1958, 1639, 1982, 1132, 1816, 1667, 1887, 1379, 3567, 3585, 1173, 1051, 1729, 1303, 1507, 1650, 1205, 1862, 1871, 3954, 1463, 1656, 1777, 1918, 3547, 3627, 1240, 1334, 1653, 3708, 1129, 3823, 1416, 1482, 1624, 1413, 3799, 1933, 1665, 1086, 1496, 1555, 1243, 3748, 3522, 1866, 3863, 3883, 3983, 1525, 1204, 1380, 1225, 1919, 1550, 1035, 1470, 1184, 1649, 1216, 3725, 1194, 1693, 3517, 3621, 1963, 1048, 1514, 1660, 1440, 1231, 1545, 1286, 3798, 1758, 1125, 1584, 1700, 1852, 1332, 3826, 1220, 1415, 1734, 1615, 3812, 1951, 3527, 3985, 1776, 1267, 1472, 1013, 3756, 1323, 3957, 1754, 3726, 1485, 1930, 1212, 1645, 1997, 1134, 1847, 1322, 3787, 1311, 1551, 1078, 1081, 1101, 1490, 1110, 1764, 3660, 1003, 1697, 1230, 3736, 1197, 1643, 1911, 1298, 1527, 3811, 1242, 1420, 3839, 1696, 1474, 3561, 1806, 3797, 1568, 1269, 1348, 3624, 3539, 1209, 1153, 3642, 3988, 3704, 1626, 3896, 1737, 1178, 1486, 3712, 1423, 1353, 1890, 3518, 3885, 3996, 3721, 1014, 1694, 1860, 3818, 1952, 1387, 1879, 1124, 3829, 3664, 3595, 3610, 1695, 3667, 1461, 1804, 1567, 3827, 1389, 1587, 3881, 1328, 1182, 1349, 1386, 1426, 1445, 3654, 1306, 1112, 1782, 1084, 1513, 1467, 1736, 1133, 1262, 1931, 1340, 3942, 1794, 1060, 3558, 1264, 1271, 1596, 3783, 1962, 1162, 3560, 3929, 1833, 1508, 3647, 1316, 3813, 1291, 1206, 1613, 3531, 1837, 1281, 1740, 3840, 1799, 3932, 1417, 1428, 1258, 1254, 1358, 1707, 1577, 3750, 3968, 1072, 1686, 3678, 3573, 1108, 3589, 1644, 1750, 1838, 3565, 3854, 1973, 1853, 3715, 3594, 3842, 1751, 1950, 3669, 1011, 3998, 1008, 1396, 1093, 1983, 1148, 1450, 1314, 1176, 1583, 3867, 1757, 3846, 3626, 1843, 1010, 1422, 3830, 3710, 1503, 3778, 1457, 1722, 3910, 1965, 3911, 1468, 1616, 1191, 1293, 1351, 1094, 3913, 1515, 3665, 1844, 1401, 1193, 1037, 1092, 1932, 1877, 3761, 3875, 1477, 3884, 1366, 1335, 1297, 3777, 3969, 1702, 1361, 1088, 1473, 1594, 3895, 3572, 3802, 1510, 1163, 1301, 1142, 1265, 1684, 1975, 1022, 1224, 1139, 1436, 3772, 1752, 3833, 3675, 1233, 1214, 1237, 1465, 1652, 1367, 3987, 1690, 1893, 3597, 1431, 1130, 1055, 1870, 3745, 1000, 1305, 1970, 3831, 1257, 1629, 1460, 1196, 1363, 1876, 1327, 3536, 1190, 1885, 1762, 3716, 1924, 1029, 1627, 1891, 3662, 1076, 1034, 1061, 1462, 1599, 3637, 1682, 1119, 1765, 1534, 1026, 1312, 1948, 1943, 1598, 1146, 1300, 1484, 1042, 1784, 1331, 1097, 1310, 1824, 1203, 1499, 1685, 1810, 1082, 3876, 3580, 3653, 1721, 3537, 1914, 1747, 1657, 1986, 1715, 3709, 1981, 3992, 1934, 1980, 1679, 1571, 3927, 1089, 3623, 3533, 3650, 1279, 1018, 3553, 3741, 3984, 1775, 1925, 1495, 3735, 1023, 3600, 1211, 3611, 1822, 1524, 1829, 3892, 1926, 3699, 1418, 1031, 1080, 1840, 1263, 3908, 1270, 1756, 3659, 1248, 3562, 1350, 3544, 1537, 3874, 3894, 3897, 3532, 1478, 1215, 1411, 1553, 1638, 1038, 1364, 3959, 1406, 3635, 1541, 1976, 1441, 1407, 1710, 3845, 1516, 3780, 3666, 3824, 1057, 1857, 3720, 1408, 3888, 1330, 1894, 1114, 3763, 1531, 1969, 3934, 3906, 1785, 1558, 1726, 1960, 3790, 1532, 3695, 3995, 1795, 1716, 1668, 3596, 3732, 3618, 1907, 3563, 1502, 1511, 1633, 3918, 1791, 3630, 3766, 1371, 3948, 1802, 1946, 1187, 1421, 1552, 3723, 1889, 1755, 1397, 3640, 1005, 1995, 1165, 1659, 3834, 1400, 3890, 1971, 1164, 1104, 1234, 1881, 3991, 1244, 1647, 3871, 1222, 3964, 3506, 3774, 3916, 1121, 1498, 1878, 1547, 1025, 1640, 1424, 3742, 1863, 3724, 3836, 3843, 1540, 3632, 1405, 3670, 3980, 1343, 1059, 1671, 3873, 1049, 1735, 3767, 1630, 3779, 1821, 1464, 3588, 3978, 1786, 1455, 1851, 1979, 3545, 1856, 3760, 3717, 1832, 3639, 3535, 1805, 3528, 3872, 1892, 3781, 3730, 3543, 1365, 1053, 3796, 3899, 1788, 3752, 1920, 3866, 1122, 3936, 1945, 1586, 1984, 1898, 3701, 3604, 3838, 3921, 3583, 1512, 1107, 1247, 1787, 1033, 1855, 1651, 3638, 1087, 1882, 1188, 3941, 1077, 3513, 3999, 1692, 3820, 1619, 1359, 1742, 1253, 1609, 1593, 1590, 3970, 3516, 1131, 1569, 1501, 1017, 1772, 1874, 3912, 1654, 3864, 1223, 1241, 3661, 3668, 1150, 1768, 3961, 1250, 1632, 1280, 1884, 1712, 1575, 1105, 3521, 1433, 1202, 1481, 3656, 3689, 1938, 1954, 3860, 1213, 1641, 3902, 1557, 1158, 3629, 1796, 3552, 1320, 3945, 3575, 1688, 1803, 3958, 1790, 3810, 1154, 1292, 3603, 3785, 3967, 1992, 1800, 3694, 1382, 1308, 3949, 3994, 1275, 1674, 3869, 1940, 1369, 3673, 1691, 1518, 3889, 1071, 1897, 1985, 1603, 1967, 1024, 3887, 1867, 3739, 1446, 1841, 1427, 3768, 3577, 1317, 3808, 3619, 1974, 1798, 3891, 1815, 3546, 1959, 1746, 1443, 3822, 1915, 3733, 1128, 1454, 3947, 1329, 1227, 3879, 1554, 3679, 1828, 1376, 3795, 3520, 3953, 3612, 1717, 3848, 1563, 1536, 1447, 3800, 1868, 1160, 1989, 3771, 3898, 1990, 1556, 1683, 1880, 3893, 1273, 1605, 1749, 1492, 1936, 1738, 1573, 1606, 1219, 1709, 1589, 1713, 1339, 3636, 1239, 1677, 1459, 1731, 1968, 1977, 1118, 3924, 1020, 1910, 1390, 1100, 3904, 3758, 1106, 1419, 1307, 3682, 1161, 1385, 3849, 3976, 1820, 3688, 3746, 1126, 1530, 3605, 3551, 1500, 1444, 1689, 3559, 1195, 1229, 3663, 1522, 1432, 1453, 1099, 3789, 3542, 1602, 3975, 3841, 1655, 1083, 3512, 1947, 1592, 3878, 1733, 1835, 3564, 3685, 3997, 1489, 3529, 1136, 1062, 3907, 1289, 1069, 3615, 1611, 1904, 1741, 3503, 1773, 1929, 3586, 1978, 1412, 1699, 3865, 3714, 1658, 3554, 1098, 1517, 1760, 1096, 1949, 1708, 3950, 1491, 3951, 1277, 1858, 1509, 1456, 1030, 1346, 1179, 1572, 1817, 3993, 1780, 1210, 3674, 1648, 1801, 1964, 3782, 3814, 1392, 3804, 1809, 3944, 3581, 3749, 3776, 3598, 3671, 3935, 1826, 3755, 3989, 1955, 1410, 3939, 3853, 1439, 1628, 1288, 3974, 3738, 1149, 3645, 1200, 1181, 3523, 3511, 3718, 1778, 1295, 3606, 3578, 1174, 1789, 3946, 3687, 1601, 1430, 1718, 1902, 3919, 1487, 1261, 3500, 1888, 3816, 1399, 3706, 3548, 3676, 1533, 1869, 3900, 1368, 3643, 1032, 1318, 1579, 3592, 1226, 3805, 3502, 1143, 3960, 3857, 1065, 1451, 1774, 1375, 1549, 1561, 3698, 1480, 1687, 3515, 3966, 3734, 1608, 1217, 3683, 3555, 3591, 3847, 1711, 3514, 1827, 1402, 1115]), noise_level = 0.5, shake_noise_level = 0.25, shake = 1.0, rotation_factor = 0.15, rotation_noise_level = 0.035, α = 0.25, ρ̃₀ = 1.0, σ̃₀ = 1.0, δ = 0.9, σ₀ = 1.0, τ₀ = 0.9, λ = 1, radondims = [128, 64], sz = (256, 256), scale = 1, c = 1.0, sino_sparsity = 0.5, L = 300.0, L_experiment = false, save_prefix = "img/shepplogan256x256_pdps_known_zerodual_25_10000_9000", dynrange = 1.0, Λ = 1.0)
iter	time	function_value	psnr	ssim
1	9.875002433545887e-6	555065.3694552014	-0.14084228519593223	0.0043650677663606115
2	0.027453792004962452	475046.2305375871	0.34829301830953263	0.006505966301843536
3	0.0415278330037836	430496.8228260861	0.7059508644345259	0.008633179384345843
4	0.0692290410042915	388517.46683487814	1.0360303036717444	0.010759424640728498
5	0.0822626660046808	367632.91170259507	1.2649284510099446	0.012716911425656209
6	0.10930708300656988	327919.8505326204	1.550358702285293	0.013715849292023434
7	0.12257766600669129	291526.80868636083	1.8561686524383618	0.01645207038624153
8	0.1495540410069225	256534.14448144342	2.1509327853354754	0.018927433087540316
9	0.16267608300768188	211448.38413889607	2.5230835221722496	0.02098783847598188
10	0.18960520800828817	172621.06090592442	2.8494635663042684	0.024012881238577855
11	0.20261208300871658	132620.58280923642	3.2042367198220227	0.026768834367542196
12	0.22955620800712495	96631.22882261057	3.542030848449401	0.030722526926446538
13	0.2426202920069045	60957.32247230587	3.8912561310983063	0.03466144185439299
14	0.2720273340055428	25877.443546732844	4.244712738273833	0.039418203589794504
15	0.2851532920030877	5005.636422478783	4.529973475337462	0.04075983262961136
16	0.31234395900173695	-22499.138620193553	4.868714889827082	0.044444558518046066
17	0.3254662930012273	-32579.63673214635	5.060912804688811	0.046973132431715
18	0.35259454300103243	-85648.41402816023	5.620038020910902	0.052812377658156745
19	0.365580793000845	-116248.34553549807	6.009785342736931	0.058191405767106665
20	0.39333783500114805	-146853.4847082153	6.407232411449502	0.06422636384845865
30	0.594214335000288	-371244.48566898843	10.573154364363297	0.31114948186654556
40	0.7923785849998239	-458419.519331667	14.216884883834046	0.5188118891245675
50	0.9915448760002619	-484307.8489871547	16.231390281409123	0.6135389789891343
60	1.1907423340016976	-488594.1891542023	17.064239816818226	0.678822368928476
70	1.3912315420020605	-488968.6972155532	17.488901749707754	0.7082464937090187
80	1.590296500002296	-490028.3458695891	17.825629663443138	0.7359178783490715
90	1.792421625003044	-489944.80593385437	18.07589965136079	0.7510758976976175
100	1.9918319590033207	-490485.3708151461	18.28135827388682	0.7634946529983087
110	2.1778965420053282	-489719.27403757256	18.076546622564948	0.759800254670685
120	2.3809198340059083	-491066.79516025056	18.280915125962704	0.7679370511329091
130	2.58108487600839	-490812.0346319717	17.54028709762268	0.742867464806158
140	2.780129543007206	-490592.9302478143	16.810403567760698	0.7082920771505754
150	2.9810720850073267	-490306.64096649457	17.856230282080713	0.7610022439035263
160	3.1817240020063764	-490349.24399117543	17.108988939226627	0.7473296614936549
170	3.3810996690044703	-490374.2449727244	18.38541838663456	0.7733887653403317
180	3.582862085007946	-491152.7497906199	17.956980811805376	0.770018883718456
190	3.784580335006467	-490993.1374843658	17.81259651612482	0.7676180555569152
200	3.9851131690084003	-491090.2924416885	17.827919224719174	0.7644253505906167
300	5.981856169008097	-490726.22062054917	18.332690305575763	0.7793648087180349
400	7.979831460008427	-490352.97298656317	18.41412149774458	0.7842560114675183
500	9.97182796000925	-490519.493097454	18.22261264590958	0.7816384235972615
600	11.976475710009254	-491024.28533309995	18.779896307524126	0.8023682876412921
700	13.968876793009258	-490540.56727461447	18.712153609984597	0.7985388923544006
800	15.968423085007089	-490443.9707389791	18.442681685305608	0.7928523944943888
900	17.963704127007077	-490593.0556932393	18.720482371296548	0.8007011502104109
1000	19.967292418004945	-491438.3434465765	17.952495728497862	0.7747349999963671
1100	21.96444808400338	-491916.95576759963	20.38867396055124	0.8238043038183059
1200	23.997017459005292	-491598.51092637726	20.946404899434356	0.8162030449709251
1300	25.980963834004797	-492029.0847805714	21.181117211088964	0.8068706734257675
1400	27.970613042005425	-491933.61550214275	21.301725842848008	0.7990239819520604
1500	29.994885875003092	-491864.93693629984	21.374674331483593	0.7932725699156271
1600	31.988798833001056	-491787.75121360685	21.420769665636406	0.7898948678270421
1700	34.005657790999976	-491741.26705219777	21.452270224906403	0.7863539120064853
1800	35.989929332998145	-491844.8938483779	21.47434282182701	0.7834139847575565
1900	37.97654712499934	-491869.9985240829	21.49060674247657	0.7800623564334145
2000	39.9614166249994	-491952.2842683887	21.50298237711043	0.7796664923537705
2100	41.940553041000385	-490913.78795328987	18.566165704697873	0.7907870145059701
2200	43.92872170700139	-490980.6646795327	18.094262282924646	0.7570604764438154
2300	45.921549957001844	-490010.5205965757	18.22823484953018	0.7770761419173884
2400	47.94297016500059	-490480.7873520636	18.43224962820658	0.7945802250398089
2500	49.97003003999998	-491332.1877544876	17.89867711593503	0.7767631609095556
2600	52.02238462300011	-490287.2129263711	18.685095128027285	0.8005783664541711
2700	54.08068912299859	-490159.9687656405	18.47827113054818	0.791083059678743
2800	56.14862628999617	-491495.6230528894	18.847258736537455	0.8042898393641753
2900	58.220688039997185	-491200.439337214	18.4691963130139	0.7982331578249614
3000	60.284591247997014	-490764.89384359185	18.677176379347785	0.7942957025327106
3100	62.34130324799844	-488945.91365961626	17.288444956497234	0.751372885278737
3200	64.55737583099835	-489586.8549020104	16.182284690667185	0.6939629676677694
3300	66.54757103899829	-490524.82314588473	18.27891372485628	0.7824902232425477
3400	68.53778653900008	-490343.3574567581	18.264894421268018	0.7728391798059372
3500	70.52543195500039	-491820.84408962476	18.02511435215584	0.7766288584572205
3600	72.5093725379993	-491989.2473965664	20.275293801178243	0.8208874614677837
3700	74.58210828799929	-492137.0917747061	20.82530513419329	0.813013403893094
3800	76.63868287099831	-491988.7265491775	21.049219203523208	0.8038726870761738
3900	78.62320720499702	-492151.48685188196	21.163041576436243	0.7959830967631238
4000	80.60714141299832	-491779.7473220446	21.22931615301232	0.7904729801786969

